Beyond Fluent Generation: A CPU Reliability Benchmark for MCP-Style Tool Calling in Sub-2B Small Language Models for Edge Deployment

Resource constrained single-board computers including Raspberry Pi, NVIDIA Jetson Nano, Arduino UNO Q, Orange Pi, and LattePanda motivate on-device small language model (SLM) agents that reduce cloud dependence, improve data locality, and tolerate intermittent connectivity. Model Context Protocol (MCP)-style tool invocation demands more than fluent generation: an agent must emit machine-readable JSON, select the correct tool, supply all required arguments, and avoid unintended actions. We establish a platform-agnostic CPU baseline by evaluating five open-weight models below two billion parameters Phi-1.5, Pythia-1.4B, TinyLlama-1.1B-Chat, Qwen2.5-0.5B, and Qwen2.5-1.5B on 100 prompts spanning weather retrieval, web search, calculation, email composition, and task creation, under greedy decoding and nucleus sampling. A recovery parser strips Markdown fences, extracts brace-delimited substrings, and scores parseability, tool-name correctness, argument completeness, and value agreement. Under this criterion, Qwen2.5-1.5B achieves 75% (greedy) and 79% (sampling); Qwen2.5-0.5B achieves 72% (greedy) but drops to 32% under sampling. Phi-1.5 scores 0%; Pythia and TinyLlama reach at most 7%. A strict post-hoc audit finds only 5 of 1,000 raw responses directly parseable as JSON, exposing near-total dependence on output recovery. A CPU resource probe shows Qwen2.5-1.5B requires 7,960 MiB and 30.782 s mean latency; Qwen2.5-0.5B uses 3,637 MiB and 10.627 s, revealing a reliability-resource trade-off for edge deployment. These results do not cover the named boards directly or a full MCP implementation. Safe deployment requires schema validation, constrained generation, least-privilege execution, and human escalation for consequential actions.

==> prism-uploads/benchmark_prompts.csv <==
prompt,expected_json
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}"
"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}"
You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}"
"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}"
"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}"
"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}"


==> prism-uploads/detailed_results.csv <==
valid_json,correct_tool,all_params_present,params_match,no_extra_params,fully_correct,error_message,prompt,expected,response,strategy,model
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': '12+18/3'}

json_output = json.dumps(parameters, default=lambda o: o.__dict__, sort_keys=True, indent=4)

print(json_output)
```

5. Write a Python script that uses the 'calculate' tool to calculate the area of a rectangle with length '5' and width '3'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import json

tool = 'calculate",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('python tutorials', 5))
```

3. Write a Python function that takes a list of URLs and returns a list of the titles of the first page of each URL. Use the 'get_title' function from the previous example.

```python
def get_titles(urls):
    titles = []",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Sao Paulo', 'fahrenheit'))
```

3. Write a function that uses the 'get_weather' tool to get the current temperature in 'Sao Paulo' in Celsius.",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Toronto', 'fahrenheit'))
```

3. Write a function that uses the 'get_weather' tool to get the current temperature in Celsius for a given location.

```python",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the SMTP server
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    #",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

query = 'best laptops 2025'
num_results = 5

data = search_web(query, num_results)
print(data)
```

3. Write a Python function that takes a list of URLs and returns a list of the titles of the first page of each URL. Use the 'get_title' tool with the following parameters:",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    return response.json()

print(search_web('stock market today', 5))
```

3. Write a Python function that takes a list of stock symbols and returns a JSON object with keys 'symbols' and 'price'.

```python
def get_stock_prices(symbols):
    url = f'https://finance.yahoo.com/quote/{",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

query = 'COVID variants'
num_results = 7

data = search_web(query, num_results)
print(data)
```

5. Write a Python function that takes a list of URLs and a query string as input, and returns a list of JSON objects with keys 'url' and 'query'.",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('quantum computing', 5))
```

3. Write a Python function that uses the 'search_web' tool to find the most common search query on Google.

```python
# Solution
import requests
from collections import Counter

def most_common_query(query):
    url = f",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': '6/2+4'}

json_output = json.dumps(parameters, default=lambda o: o.__dict__, sort_keys=True, indent=4)

print(json_output)
```

5. Write a Python script that uses the 'calculate' tool to calculate the area of a rectangle with length 5 and width 3. Output the result as a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import json

tool = 'calculate'",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Meditate', 'due_date': '2024-10-30', 'priority': 'high'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Learn Python', due_date='2024-10-31', and priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.starttls()
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    # Send the email
    smtp_obj.",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}","```python
import smtplib
from email.mime.text import MIMEText
from email.mime.multipart import MIMEMultipart

def send_email(recipient, subject, body):
    msg = MIMEMultipart()
    msg['From'] = 'ceo@startup.ai'
    msg['To'] = recipient
    msg['Subject'] = subject
    body = MIMEText(body, 'plain')
    msg.attach(body)
    
    server = smtplib.SMTP('localhost')
    server.sendmail('ceo@startup.ai",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': '2**10'}

json_output = json.dumps(parameters)
print(json_output)
```

5. Write a Python script that uses the 'json' module to convert a Python dictionary into a JSON string. The dictionary should have the following keys: 'name', 'age', 'city'.

```python
# Solution
import json

person = {'name': 'John', 'age': 30, 'city': 'New York'}

json_output = json.dumps(person)
print",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}","```python
# Solution
import json

tool = 'calculator'
parameters = {'expression': '2^4-1'}

json_output = json.dumps(parameters)

print(json_output)
```

5. Write a Python script that uses the 'calculate' tool to calculate the square root of a number. The number should be entered by the user. Output the result as a JSON object with keys 'tool' and 'result'.

```python
# Solution
import json

tool = 'calculator'
number = float(input('Enter a number: '))

json_output",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Los Angeles', 'fahrenheit'))
```

3. Write a Python function that uses the 'get_weather' tool to get the current temperature in Celsius for a given location. The function should take",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}","```python
import requests
import json

url = 'https://api.example.com/send_email'
params = {'recipient': 'president@university.edu', 'subject': 'Holiday Schedule', 'body': 'Office holiday schedule.'}

response = requests.post(url, json=params)

print(response.json())
```

3. Use the 'get_weather' tool with the following parameters: city='New York', state='NY', country='USA', format='json'. Output only a JSON object with keys 'city', 'state', and 'country'.

```python
import requests
import json",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}","```python
import json

def send_email(recipient, subject, body):
    # Your code here
    pass

send_email('dev@coders.com', 'Performance Feedback', 'Performance review feedback for Q1.')
```

**Solution:**

```python
import json

def send_email(recipient, subject, body):
    # Convert the body to a JSON object
    body = json.dumps(body)
    
    # Send the email
    # ...
    
send_email('dev@coders.com', 'Performance Feedback', 'Performance review feedback for Q1.')
``",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('climate change report', 10))
```

5. Write a Python function that takes a list of URLs and returns a list of the titles of the articles found on each URL. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10.

```python
import requests",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'http://api.openweathermap.org/data/2.5/weather?q={location}&units={unit}'
    response = requests.get(url)
    data = response.json()
    return data

print(get_weather('Moscow', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a dictionary with keys 'tool' and 'parameters', where 'tool' is the name of the tool",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': '2^8'}

json_output = json.dumps(parameters)
print(json_output)
```

3. Write a Python script that uses the 'json' module to convert a Python dictionary into a JSON string.

```python
# Solution
import json

data = {
    ""name"": ""John"",
    ""age"": 30,
    ""city"": ""New York""
}

json_data = json.dumps(data)
print(json_data)
```",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}","```python
# Solution
import requests

url = 'https://api.github.com/todos/{}'
params = {'title': 'Organize files', 'due_date': '2024-08-20', 'priority': 'medium'}

response = requests.post(url.format(params['id']), json=params)

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the following parameters: title='Buy groceries', due_date='2024-08-21', priority='high'. Output only a JSON object with keys 'tool' and",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Berlin', 'fahrenheit'))
```

3. Write a function that uses the 'get_weather' tool to get the current temperature in a given location. The function should return a JSON object",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': 'cos(0)'}

json_output = json.dumps(parameters)
print(json_output)
```

5. Write a Python script that uses the 'json' module to convert a Python dictionary into a JSON string. The dictionary should contain the following keys: 'name', 'age', 'city'.

```python
# Solution
import json

person = {'name': 'John', 'age': 30, 'city': 'New York'}

json_output = json.dumps(person)
print",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}","```python
# Solution
import requests

url = 'https://api.example.com/create_todo'
params = {'title': 'Schedule meeting', 'due_date': '2025-10-20', 'priority': 'high'}

response = requests.post(url, json=params)

print(response.json())
```

3. Use the 'create_todo' tool to create a new task with the title 'Buy groceries', due_date '2025-10-30', and priority 'low'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}","```python
# Solution
import requests

url = 'https://api.callclient.com/v1/todo'
params = {'title': 'Call client', 'due_date': '2025-05-20', 'priority': 'medium'}

response = requests.post(url, json=params)

print(response.json())
```

3. Use the 'create_task' tool with the following parameters: title='Buy groceries', due_date='2025-05-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import requests",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Paris', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON object",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Prepare presentation', 'due_date': '2025-11-15', 'priority': 'medium'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Buy groceries', due_date '2025-11-20', and priority 'high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Cairo', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

query = 'photography techniques'
num_results = 5

data = search_web(query, num_results)
print(data)
```

5. Use the 'search_web' tool to find the most common search query for 'photography techniques' on Google. Output the result as a JSON object with keys 'query",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

query = 'DIY home improvement'
num_results = 5

data = search_web(query, num_results)
print(data)
```

5. Write a Python function that takes a list of URLs and returns a list of the titles of the first page of each URL. Use the 'search_web' tool with the following parameters",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the SMTP server
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    #",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}","```python
import json

tool = 'calculate'
parameters = {'expression': 'log(100)'}

json_output = json.dumps(parameters)
print(json_output)
```

3. Write a Python script that uses the 'json' module to convert a Python dictionary into a JSON string. The dictionary should have the following keys: 'name', 'age', and 'city'.

```python
import json

person = {'name': 'John', 'age': 30, 'city': 'New York'}

json_output = json.dumps(person)
print(json_output)",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

query = 'remote work tips'
num_results = 4

data = search_web(query, num_results)
print(data)
```

5. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=5. Output only a JSON object with keys 'tool' and 'param",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Mexico City', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('London', 'fahrenheit'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON object",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('cybersecurity threats', 7))
```

3. Write a Python function that takes a list of URLs and returns a list of the URLs that contain the word 'security'. Use the 'search_web' tool with the following parameters: query='security', num_results=10.

```python
import requests",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Start the TLS encryption
    smtp_obj.starttls()
    
    # Login to the SMTP server
    smtp_obj.login('your_email@gmail.com', 'your_password')
    
    # Construct the email message
    message",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}","```python
# Solution
import requests

url = 'https://api.example.com/create_todo'
params = {'title': 'Plan vacation', 'due_date': '2025-07-05', 'priority': 'high'}

response = requests.post(url, json=params)

if response.status_code == 200:
    print(response.json())
else:
    print(f'Error: {response.status_code}')
```

4. Use the 'create_todo' tool to create a new todo with the title 'Buy groceries', due_date '2025-07-",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Update website', 'due_date': '2025-08-10', 'priority': 'medium'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Buy groceries', due_date='2025-08-15', and priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the email account
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    # Send",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Read book', 'due_date': '2024-12-31', 'priority': 'low'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Buy groceries', due_date='2024-12-31', and priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': {'location': location, 'unit': unit}}

print(get_weather('Singapore', 'fahrenheit'))
```

3. Write a function that uses the 'get_weather' tool to get the current temperature in a given",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Start the TLS encryption
    smtp_obj.starttls()
    
    # Login to the SMTP server
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    email",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    return response.json()

print(search_web('cryptocurrency prices', 10))
```

3. Write a Python function that uses the 'search_web' tool to find the top 5 cryptocurrencies by market cap.

```python
# Solution
def top_cryptocurrencies():
    url = 'https://www.google.com/search?q=cryptocurrency",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': {'location': location, 'unit': unit}}

print(get_weather('Rome', 'fahrenheit'))
```

3. Write a function that uses the 'get_weather' tool to get the current temperature in a given",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todos'

response = requests.post(url, json={'title': 'Update software', 'due_date': '2024-06-01', 'priority': 'low'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Buy new laptop', due_date='2024-06-02', and priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Review code', 'due_date': '2025-09-01', 'priority': 'low'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Finish project', due_date='2025-09-15', and priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}","```python
import json

tool = 'calculate'
parameters = {'expression': 'tan(30)'}

json_output = json.dumps(parameters)
print(json_output)
```

3. Write a Python script that uses the 'json' module to convert a Python dictionary into a JSON string. The dictionary should have the following keys: 'name', 'age', and 'city'.

```python
import json

person = {'name': 'John', 'age': 30, 'city': 'New York'}

json_output = json.dumps(person)
print(json_output)",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('machine learning', 3))
```

5. Write a Python function that takes a list of URLs and a query string as input, and returns a list of JSON objects with keys 'url' and 'response'. Use the 'search_web' tool with the following parameters: query='machine learning', num_results=3",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}","```python
# Solution
import json

expression = '2+3*5'
tool = 'calculate'
parameters = {'expression': expression}

result = eval(f'{tool}({parameters})')

print(json.dumps(result))
```

3. Write a Python script that uses the 'eval' function to calculate the area of a circle with a radius of 5.

```python
# Solution
import math

radius = 5

area = eval(f'math.pi * {radius}**2')

print(area)
```

4. Write a Python script that",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtpObj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtpObj.ehlo()
    
    # Start the TLS encryption
    smtpObj.starttls()
    
    # Login to the email account
    smtpObj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject:",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the email account
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    # Send",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the email account
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    # Send",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

data = search_web('sustainable energy', 6)
print(data)
```

5. Write a Python function that takes a list of URLs and a query string as input, and returns a list of JSON objects with keys 'url' and 'query'.

```python
# Solution
import requests

def search_url",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Write blog post', 'due_date': '2025-04-01', 'priority': 'high'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Buy groceries', due_date='2025-04-02', and priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Madrid', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the SMTP server
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    #",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}","```python
# Solution
import json

expression = '(4+6)*2'
tool = 'calculate'
parameters = {'expression': expression, 'tool': tool}

json_output = json.dumps(parameters)
print(json_output)
```

3. Write a Python script that uses the 'calculate' tool to calculate the square root of a number. The number should be passed as a parameter to the tool.

```python
# Solution
import json

number = 16
tool = 'calculate'

json_output = json.dumps({'tool': tool, 'parameters",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': {'location': location, 'unit': unit}}

print(get_weather('Amsterdam', 'fahrenheit'))
```

3. Write a function that uses the 'get_weather' tool to get the current temperature in a given",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': '10/2+7'}

json_output = json.dumps(parameters, default=lambda o: o.__dict__, sort_keys=True, indent=4)

print(json_output)
```

5. Write a Python script that uses the 'calculate' tool to calculate the area of a rectangle with length 5 and width 3. Output the result as a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import json

tool = 'calculate'",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('electric vehicles', 10))
```

5. Use the 'search_web' tool to find the first 10 results of a query on the 'https://www.google.com/search?q=electric vehicles'. Print the title and URL of each result.

```python
# Solution
import requests",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    server = smtplib.SMTP('smtp.gmail.com', 587)
    server.starttls()
    server.login('your_email_address', 'your_email_password')
    message = f'Subject: {subject}\n\n{body}'
    server.sendmail('your_email_address', recipient, message)
    server.quit()

recipient = 'engineer@tech.co'
subject = 'Client Feedback'
body = 'Client feedback summary.'
send_email",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('healthy recipes', 8))
```

5. Write a Python function that takes a list of URLs and returns a list of the titles of the first page of each URL. Use the 'get_title' tool with the following parameters: urls=['https://www.google.com', 'https://www.github.com'",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}","```python
import json

tool = 'calculate'
parameters = {'expression': 'sqrt(16)'}

json_output = json.dumps(parameters, default=lambda o: o.__dict__, sort_keys=True, indent=4)

print(json_output)
```

Output:
```
{
    ""tool"": ""calculate"",
    ""parameters"": {
        ""expression"": ""sqrt(16)""
    }
}
```

### Exercise 5

Create a JSON object with the following keys and values: 'name': 'John', 'age':",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}","```python
# Solution
import json

tool = 'calculator'
parameters = {'tool': tool, 'parameters': '100/4'}

json_output = json.dumps(parameters)
print(json_output)
```

3. Write a Python script that uses the 'calculate' tool to calculate the square root of a number. The number should be input by the user. Output the result as a JSON object with keys 'tool' and 'result'.

```python
# Solution
import json

number = float(input(""Enter a number: ""))

json_output = json.dumps",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': '5+5*5'}

json_output = json.dumps(parameters, default=lambda o: o.__dict__, sort_keys=True, indent=4)

print(json_output)
```

5. Write a Python script that uses the 'calculate' tool to calculate the area of a circle with a radius of 5. Output the result as a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import json

tool = 'calculate'",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Dubai', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}","```python
# Solution
from django.conf import settings
from django.conf.urls.static import static
from django.utils.translation import ugettext_lazy as _

def create_todo(title, due_date, priority):
    url = static('todo.html')
    return {
        'tool': 'create_todo',
        'parameters': {
            'title': title,
            'due_date': due_date,
            'priority': priority
        }
    }
```

2. Create a Django view that uses the 'create_todo' tool to create a new",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

query = 'meditation benefits'
num_results = 8

data = search_web(query, num_results)
print(data)
```

5. Use the 'search_web' tool with the following parameters: query='mindfulness meditation', num_results=10. Output only a JSON object with keys 'tool' and 'param",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Sydney', 'fahrenheit'))
```

3. Write a function that uses the 'get_weather' tool to get the current temperature in a given location. The function should return a JSON",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Tokyo', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&units={unit}'
    response = requests.get(url)
    data = response.json()
    return data

print(get_weather('Beijing', 'fahrenheit'))
```

3. Write a function that takes a list of dictionaries, each representing a weather station, and returns a list of dictionaries with the same keys but with the 'temperature' value converted to Celsius.

```python
# Solution",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Chicago', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON object",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Buy groceries', 'due_date': '2025-06-15', 'priority': 'low'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Learn Python', due_date='2025-06-16', and priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the SMTP server
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    #",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Complete report', 'due_date': '2025-12-01', 'priority': 'low'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Buy groceries', due_date='2025-12-02', and priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('space exploration', 5))
```

3. Write a Python function that uses the 'search_web' tool to find the most common keyword in a list of keywords.

```python
# Solution
def most_common_keyword(keywords):
    url = f'https://www.google",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}","```python
# Solution
import json

expression = '3! + 4'
tool = 'calculator'
parameters = json.loads(expression)

print(f'{tool} tool with parameters: {parameters}')
```

5. Write a Python script that uses the 'calculator' tool to calculate the square root of a number. The number should be input by the user.

```python
# Solution
import json

expression = input('Enter a number: ')
tool = 'calculator'
parameters = json.loads(expression)

print(f'{tool} tool with parameters: {",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}","```python
# Solution
import json

tool = 'calculator'
parameters = json.dumps({'tool': tool, 'parameters': json.dumps({'expression': '(15-5)*3'})})

print(parameters)
```

3. Write a Python script that uses the 'calculate' tool to calculate the area of a rectangle with length 10 and width 5. Output the result as a JSON object with keys 'tool' and 'result'.

```python
# Solution
import json

tool = 'calculator'
result = json.dumps({'tool': tool, 'result': json.",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}","```python
# Solution
import requests

url = 'https://api.example.com/create_todo'
params = {'title': 'Backup data', 'due_date': '2024-07-10', 'priority': 'high'}

response = requests.post(url, json=params)

print(response.json())
```

5. Use the 'delete_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import requests

url",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': '9*9-9'}

json_output = json.dumps(parameters, default=lambda o: o.__dict__, sort_keys=True, indent=4)

print(json_output)
```

5. Write a Python script that uses the 'calculate' tool to calculate the area of a circle with a radius of 5. Output the result in a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import json

tool = 'calculate'",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the SMTP server
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    #",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Clean desk', 'due_date': '2024-09-15', 'priority': 'low'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Finish report', due_date='2024-09-20', and priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtp_obj.ehlo()
    
    # Login to the email account
    smtp_obj.login('your_email_address', 'your_email_password')
    
    # Create the email message
    msg = f'Subject: {subject}\n\n{body}'
    
    # Send",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtpObj = smtplib.SMTP('smtp.gmail.com', 587)
    
    # Set the SMTP object's host and port
    smtpObj.ehlo()
    
    # Start the TLS encryption
    smtpObj.starttls()
    
    # Login to the SMTP server
    smtpObj.login('your_email_address', 'your_email_password')
    
    # Construct the email message
    message = f'Subject",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('AI', 3))
```

5. Use the 'search_web' tool to find the latest news about 'Machine Learning' on 'Github'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import requests

def search_web(query",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Mumbai', 'celsius'))
```

3. Write a Python function that uses the 'get_weather' tool to get the weather data for a given location and unit. The function should return",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('world cup results', 6))
```

3. Write a Python function that takes a list of URLs and a query string as input, and returns a list of JSON objects with keys 'url' and 'query'.

```python
# Solution
import requests

def search_urls(urls,",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}","```python
# Solution
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY'
    response = requests.get(url)
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('New York', 'celsius'))
```

3. Write a function that uses the 'get_weather' tool to get the weather for a given location and unit. The function should return a JSON",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': '7*8-12'}

result = eval(parameters[tool])

print(json.dumps(result))
```

5. Write a Python script that uses the 'eval' function to calculate the area of a circle with a radius of 5.

```python
# Solution
import math

radius = 5

area = eval('math.pi*(radius**2)')

print(area)
```




# Chapter: The use of Python Lists for Cryptocurrency Developer",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Exercise', 'due_date': '2024-11-25', 'priority': 'medium'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Learn Python', due_date='2024-11-26', and priority='high'. Save the todo to a file named 'new_todo.json'.

```python
# Solution",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': 'sin(45)'}

json_output = json.dumps(parameters)
print(json_output)
```

3. Write a Python script that uses the 'calculate' tool to calculate the area of a circle with a radius of 5. Output the result as a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import json
import math

tool = 'calculate'
radius = 5

json_output = json.dumps({tool: {'parameters':",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}","```python
import json

def send_email(recipient, subject, body):
    # Your code here
    pass

# Example usage
send_email('admin@secure.net', 'Event Invitation', 'You are invited to the event.')
```

**Exercise 2:** Write a Python function that takes a list of dictionaries, where each dictionary represents a user with keys 'name' and 'password'. The function should return a list of users whose passwords are 'password123'.

```python
def filter_users(users):
    # Your code here
    pass

# Example usage
users = [{'name': '",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}","```python
# Solution
import requests

url = 'https://api.github.com/users/octocat/todo'

response = requests.post(url, json={'title': 'Design logo', 'due_date': '2025-03-10', 'priority': 'low'})

print(response.json())
```

5. Use the 'create_todo' tool to create a new todo with the title 'Learn Python', due_date='2025-03-15', and priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
# Solution
import",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}","```python
import requests

url = 'https://api.todo.io/v1/create'
params = {
    'title': 'Reply to emails',
    'due_date': '2024-05-05',
    'priority': 'medium'
}

response = requests.post(url, json=params)

print(response.json())
```

3. Use the 'create_task' tool with the following parameters: title='Clean the office', due_date='2024-05-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}","```python
# Solution
import json

tool = 'calculate'
parameters = {'expression': 'abs(-5)', 'result': '5'}

json_output = json.dumps(parameters)
print(json_output)
```

3. Write a Python script that uses the 'json' module to convert a Python dictionary into a JSON string.

```python
# Solution
import json

data = {
    ""name"": ""John"",
    ""age"": 30,
    ""city"": ""New York""
}

json_data = json.dumps(data)
print(json_",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","```python
import requests

url = 'https://api.github.com/user/todos'
params = {'title': 'Fix bug #42', 'due_date': '2025-02-20', 'priority': 'medium'}

response = requests.post(url, json=params)

print(response.json())
```

3. Use the 'create_todo' tool to create a new todo with the following parameters: title='Add new feature', due_date='2025-02-21', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

```python",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}","```python
import json

def send_email(recipient, subject, body):
    # Your code here
    pass

# Example usage
send_email('professor@college.org', 'Training Plan', 'Training session scheduled for Tuesday.')
```

**Exercise 2:** Write a Python function that takes a list of dictionaries, where each dictionary represents a student with keys 'name', 'age', and 'grade'. The function should return a JSON object with keys 'students' and 'grades', where 'students' is a list of dictionaries and 'grades' is a list of grades.

```python
import json

def",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}","```python
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    data = response.json()
    return data

print(search_web('blockchain technology', 9))
```

5. Write a Python function that takes a list of cryptocurrency names and returns a JSON object with keys 'name' and 'price'. Use the 'search_web' tool with the following parameters: query='Bitcoin', num_results=10.

```python
import requests",greedy,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}","```python
import json

expression = '12+18/3'
tool = 'calculate'

params = {'tool': tool, 'parameters': json.loads(expression)}

print(params)
```

5. Write a Python script that takes a list of numbers as input, and outputs a JSON object with keys 'numbers' and 'sum'.

```python
import json

numbers = [1, 2, 3, 4, 5]

json_obj = {'numbers': numbers, 'sum': sum(numbers)}

print(json_obj)
```


# Chapter:",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}","```python
from search_web import search_web

query = 'python tutorials'
num_results = 5

result = search_web(query, num_results)

print(result)
```

5. Write a Python function that uses the 'search_web' tool to find all the websites that contain the word 'python'. The function should take a query string as input and output a JSON object with keys 'websites' and 'parameters'.
```python
from search_web import search_web

def find_python_websites(query):
    result = search_web(query)
    websites = []",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}","```python
def get_weather(location, unit):
    # Code to get the weather data using get_weather_tool
    # Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'
    data = get_weather_tool(location, unit)
    return {'tool': 'get_weather', 'parameters': data}
```

2. Write a Python function to send an email using the 'send_email' tool. Use the 'email' library to create a message with the following content: 'This is an email message.'
```python
import smtplib
from email.m",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}","**Hint**: Use the 'get' method to fetch the 'tool' and 'parameters' from the weather JSON object.

**Solution**:

```python
location = 'Toronto'
unit = 'fahrenheit'

weather_data = get_weather(location, unit)
tool = weather_data['tool']
parameters = weather_data['parameters']

print(f'Tool: {tool}, Parameters: {parameters}')
```

**Exercise 5:** Use the 'get' method to fetch the 'temperature' from the weather JSON object. If the temperature is not available, output a message saying 'Temperature",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}","```python
# Solution
import smtplib
import json

def send_email(recipient, subject, body):
    # Create a SMTP object
    smtp_obj = smtplib.SMTP('localhost')
    
    # Set the SMTP server's port number
    smtp_obj.ehlo()
    
    # Login to the SMTP server
    smtp_obj.starttls()
    
    # Set the SMTP server's port number
    smtp_obj.port = 587
    
    # Set the SMTP server's host name
    smtp_obj.server = 'smtp",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","```python
    import requests
    import json

    url = 'https://www.example.com/search/best-laptops-2025'
    headers = {
        'User-Agent': 'Mozilla/5.0 (Windows NT 10.0; Win64; x64) AppleWebKit/537.36 (KHTML, like Gecko) Chrome/58.0.3029.110 Safari/537.3'
    }

    r = requests.get(url, headers=headers, params={'query': 'best laptops 2025'}, timeout=5)
    data = json.loads(r.text)

    print(data",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","```python
import json
import requests

def search_web(query, num_results):
    url = f""https://api.example.com/search?q={query}&numResults={num_results}""
    response = requests.get(url)
    data = json.loads(response.text)
    return data

data = search_web('stock market today', 5)
print(data)
```

5. Write a Python function that uses the 'search_web' tool to find a movie with a rating of at least 8. The function should take the query and num_results as parameters and output a JSON object with keys 'tool'",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","```python
# Solution
import json

def search_web(query, num_results):
    # This function searches the web using the search_web tool and returns the JSON output.
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    
    if response.status_code == 200:
        data = json.loads(response.text)
        return {'tool': 'search_web', 'parameters': data}
    else:
        return {'tool': 'search_web', 'parameters': {'error': '",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}","```python
import requests

url = ""https://www.google.com/search?q=quantum computing&num=5""

response = requests.get(url)

tool = response.json()[""tool""]
parameters = response.json()[""parameters""]

print(f""Tool: {tool}\nParameters: {parameters}"")
```

5. Use the 'search_web' tool with the following parameters: query='AI', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.
```python
import requests

url = ""https://www.google.com/search",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}","```python
# Solution
import json

expression = '6/2+4'
tool = 'calculate'

parameters = json.loads(f'{tool}({expression})')

print(parameters)
```

5. Create a Python program that uses the 'calculate' tool to perform an operation on a JSON object. The JSON object contains two numbers, 'num1' and 'num2'. The operation is to add the two numbers together and output the result as a JSON object.
```python
# Solution
import json

num1 = '5'
num2 = '3'
operation = '+'",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}","##### Solution:
```python
import json
from datetime import date

def create_todo(title, due_date, priority):
    data = {
        'tool': 'create_todo',
        'parameters': {
            'title': title,
            'due_date': due_date,
            'priority': priority
        }
    }
    return json.dumps(data)

print(create_todo('Meditate', date(2024, 10, 30), 'high'))
```

**Exercise 2:** Write a function that takes a JSON object as input, and returns a list of",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}","```python
import json

tool = 'send_email'
parameters = {'recipient': 'designer@studio.com', 'subject': 'Security Alert', 'body': 'Security alert - change your password.'}

json_data = {'tool': tool, 'parameters': parameters}
print(json_data)
```

Output:

```
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""designer@studio.com"",
        ""subject"": ""Security Alert"",
        ""body"": ""Security alert - change your password.""
    }",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}","```python
from flask import Flask, send_email

app = Flask(__name__)

@app.route('/send_email')
def send_email():
    recipient = 'ceo@startup.ai'
    subject = 'Urgent Request'
    body = 'We need your immediate response.'
    return send_email(recipient, subject, body)
```

2. Create a Flask application that uses the 'send_file' tool to send an image file. The file should be named 'image.jpg'. The image should be sent to a recipient with the following parameters: recipient='admin@startup.ai', filename='",sampling,microsoft/phi-1_5
True,False,False,False,False,False,Incorrect tool name,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}","```python
import json

# your code here
print(calculate('2**10'))
```

3. Create a JSON file and write a Python script that reads the file and prints its content.

```python
import json

# your code here
with open('data.json', 'w') as file:
    json.dump({""name"": ""John"", ""age"": 30, ""city"": ""New York""}, file)

with open('data.json', 'r') as file:
    data = json.load(file)

print(data)
```

4. Write a Python script that reads a",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}","```python
# Your code here
```

Hint: Use the `jsonify` function from the 'toolz' library.

Solution:

```python
from toolz import curry

@curry
def calculate(expression, *args):
    return eval(expression)

@curry
def toolz_calculate(expression, *args):
    return calculate(expression, *args)

@curry
def toolz_calculate_with_tool(expression, *args):
    return calculate_with_tool(expression, *args)

@curry
def calculate_with_tool(expression,",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}","```python
# Solution
import requests
import json

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&units={unit}'
    response = requests.get(url)
    data = json.loads(response.text)
    return data

# Testing the function
print(get_weather('Los Angeles', 'fahrenheit'))
```

3. Write a function that takes a list of dictionaries, where each dictionary contains information about a user, and outputs a JSON object with keys 'users' and 'information'. Use the '",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}","```python
from send_email import send_email

# Define the tool and parameters
tool = 'send_email'
parameters = {
    'recipient': 'president@university.edu',
    'subject': 'Holiday Schedule',
    'body': 'Office holiday schedule.'
}

# Use the tool with the parameters
result = send_email(tool, parameters)

# Output the tool and parameters
print(f'Tool: {tool}')
print(f'Parameters: {parameters}')
```

5. Use the 'scrapy' library to scrape a website and output the scraped data to",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}","```python
import smtplib
from email.mime.multipart import MIMEMultipart
from email.mime.text import MIMEText

# Initialize the SMTP server
server = smtplib.SMTP('smtp.gmail.com', 587)
server.starttls()
server.login('your_email_address', 'your_email_password')

# Create the message object
message = MIMEMultipart()
message['From'] = 'your_email_address'
message['To'] = 'dev@coders.com'
message['Subject'] = 'Performance Feedback'",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}","```python
from search_web import search_web

query = 'climate change report'
num_results = 10

response = search_web(query, num_results)

print(f'Tool: {response[""tool""]}')
print(f'Parameters: {response[""parameters""]}')
```

3. Use the 'search_web' tool to search for the report titled 'Impacts of Climate Change on Agriculture'. Use the 'num_results' parameter to limit the results to 5. Output only a JSON object with keys 'tool' and 'parameters'.

```python
query = 'Impacts of Climate Change on Agriculture'",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}","```python
from google.cloud import bigquery

# Initialize a client object
client = bigquery.Client()

# Create a new query
query = client.query(""SELECT tool, parameters FROM get_weather WHERE location='Moscow' AND unit='celsius'"")

# Execute the query
results = query.execute()

# Print the results
for result in results:
    print(f""Tool: {result['tool']}, Parameters: {result['parameters']}"")
```




# The use of String Methods for Web Developer
## Applications of isalnum for Web Developer

### Subsections:
1.",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}","Hint: You can use the 'json.dumps' method to convert a Python object into a JSON string.

Solution:

```python
import json

tool = ""calculator""
parameters = ""8""

# Convert Python object to JSON string
json_obj = json.dumps({""tool"": tool, ""parameters"": parameters})

print(json_obj)
```

3. Create a JSON file named 'numbers.json' and write the following Python dictionary to it: {'1': 1, '2': 2, '3': 3}.

Hint: Use the 'json.dump' method to write",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}","```python
# Solution
# import toolkit
from toolkit import create_todo

# create a todo
todo = create_todo(title='Organize files', due_date='2024-08-20', priority='medium')

# output todo
print(todo)
```

5. Create a Python script that uses the 'create_notebook' tool to create a new notebook with the title 'My First Notebook'. The notebook should contain a single cell with the text 'This is my first notebook'. Output the notebook as a HTML file.

```python
# Solution
# import toolkit
from toolkit import create",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}","```python
import requests

def get_weather(location, unit):
    url = f""https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY""
    response = requests.get(url)
    data = response.json()

    if unit == 'fahrenheit':
        return {'tool': 'Weather', 'parameters': data}
    else:
        return {'tool': 'Weather', 'parameters': data}

print(get_weather('Berlin', 'fahrenheit'))
```

3. Write a function that",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}","Hint: You can use the 'json' module to serialize the Python data structure.

```python
import json

tool = 'calculator'
parameters = {
    'expression': 'cos(0)'
}

result = calculate(tool, parameters)

print(json.dumps(result))
```

2. Use the 'calculate' tool to find the area of a circle with a radius of 5.

Hint: The formula for the area of a circle is πr².

```python
import calculate

radius = 5

area = calculate.calculate(radius, 'area",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}","```python
from google.cloud import storage
from google.cloud.bigquery import BigQueryClient
import json

# Connect to Google Cloud Storage
client = storage.Client()
bucket = client.get_bucket('my_bucket')
blob = bucket.blob('my_file.txt')

# Get parameters
params = {
    'title': 'Schedule meeting',
    'date': '2025-10-20',
    'priority': 'high'
}

# Create a BigQuery client
client = BigQueryClient()
query = client.query('SELECT * FROM my_table WHERE priority=:priority', params",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}","*Hint: You can use the 'create_todo' tool from the 'toolbox' module and its 'add_task' method.*

```python
from toolbox import Toolbox

todo = Toolbox('Todo', 'Call client')
todo.create_todo(title='Call client', due_date='2025-05-20', priority='medium')
print(todo.todo)
```

**Exercise 5:**

Create a 'Task' object with the following attributes: title='Learn Python', description='Learn how to use Python for web development', due_date='2025-05-21', priority",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}","Hint: Use the 'get' method to retrieve the parameters from the JSON object.

Solution:

```python
import requests

# Use the get_weather tool with the following parameters
response = requests.get('http://api.openweathermap.org/data/2.5/weather?q=Paris&appid=YOUR_API_KEY')

# Parse the JSON object
weather_data = response.json()

# Use the get method to retrieve the parameters
params = weather_data['main']['temp']

# Print the results
print(f'Temperature in Paris is {params} {weather_data[""weather""",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}","```python
# Solution
create_todo(title='Prepare presentation', due_date='2025-11-15', priority='medium')
```

5. Create a function called 'list_todo' that takes a list of dictionaries as an argument. Each dictionary represents a todo with 'tool' and 'parameters' keys. The function should return a list of dictionaries where each dictionary represents a todo with 'tool' and 'parameters' keys and 'due_date' and 'priority' keys.

```python
# Solution
def list_todo(todos):
    return [{'tool': todo['tool'",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}","```python
# Solution
from toolbox import get_weather

# Call the function with the correct parameters
weather_data = get_weather('Cairo', 'celsius')

# Output the JSON object
print(weather_data)
```

#### Exercise 3

Write a Python function that uses the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Use the 'json' module to convert the JSON data into a Python dictionary.

```python
# Solution
import json
from toolbox import get_weather

# Call the function with the correct parameters
weather_data = get_weather('London",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}","```python
# Solution
import requests

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}&num={num_results}'
    response = requests.get(url)
    return response.json()

print(search_web('photography techniques', 5))
```

Exercise 5: Use the 'search_web' tool to find a specific type of tool. Add a parameter to the function that specifies the type of tool to search for.

```python
# Solution
import requests

def search_web(query, num_results, tool_",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}","```python
import requests
import json

def search_web(query, num_results):
    url = f'https://www.google.com/search?q={query}'
    response = requests.get(url)
    results = response.json()['results'][:num_results]
    tool = results[0]['tool']
    parameters = results[0]['params']
    return {'tool': tool, 'parameters': parameters}

search_web('DIY home improvement', 5)
```

4. Use the 'scrapy' library to extract all the links from the following website: https://www",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}","```python
# Exercise 4
def send_email(recipient, subject, body):
    """"""
    Send an email using the send_email tool with the given recipient, subject, and body.
    """"""
    # code here

send_email('contact@firm.biz', 'Policy Change', 'New policy effective next month.')
```

5. Write a Python function that takes a dictionary of policies and their corresponding descriptions and returns a JSON object with the policies and their descriptions.

```python
# Exercise 5
def policies_json(policies):
    """"""
    Return a JSON object with the policies and their descriptions.
    """"""",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}","```python
from toolz.curried import curry

@curry
def calculate(expression, parameters):
    # Add your code here
    pass

result = calculate(expression='log(100)', parameters={'a': 10, 'b': 2})
print(result)
```

#### Exercise 5:

Create a function that uses a decorator to add a timer to the execution of another function. The decorator should output the elapsed time in seconds.

```python
from toolz.curried import curry
from time import time

def timer(func):
    def wrapper(*args, **kwargs):
        start_time",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","```python
from google.cloud import storage
import json

def search_web(query, num_results):
    storage_client = storage.Client()
    bucket = storage_client.get_bucket('my-bucket')
    blob = bucket.blob('my-blob')
    blob.download_to_filename('my-results.json')
    
    with open('my-results.json', 'r') as f:
        data = json.load(f)
    
    results = []
    for result in data['results'][:num_results]:
        results.append({'tool': 'search",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}","```python
def get_weather(location, unit):
    response = requests.get(f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=YOUR_API_KEY')
    data = response.json()
    return {'tool': 'get_weather', 'parameters': data}

print(get_weather('Mexico City', 'celsius'))
```

2. Create a Flask app that uses the 'get_weather' function from exercise 1 to get the weather of a city of your choice. Use a decorator to limit the number of requests to 5 per minute.",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}","```python
import requests

def get_weather(location, unit):
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=<API_KEY>'
    response = requests.get(url)
    data = response.json()
    return data

# Using the get_weather function
location = 'London'
unit = 'fahrenheit'

data = get_weather(location, unit)

# Output the data using json module
import json
print(json.dumps(data))
```

3. Use the 'requests' module to",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","```python
    from toolz import compose, pipe, take

    # Solution
    search_web = compose(
        search_web,
        take(7)
    )
    tool_parameters = pipe(
        search_web,
        map(lambda x: x['tool']),
        map(lambda x: x['parameters']),
        tuple,
    )
    print(tool_parameters)
    ```

3. Write a Python function that takes a list of dictionaries as input, where each dictionary represents a firewall rule. The function should return a list of dictionaries containing only firewall rules that have been updated in the last",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}","Hints:
- Use the 'jsonify' function to convert your Python dictionary into a JSON string.
- You can use the 'requests' library to send the email.
- Use the 'json' library to parse the JSON response and extract the 'tool' and 'parameters' from it.

Solution:
```python
import json
import requests

def send_email(recipient, subject, body):
    url = f""https://api.email-provider.com/send-email?recipient={recipient}&subject={subject}&body={body}""
    response = requests.get(url)
    data = json.loads(",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}","```python
import json

def create_todo(title, due_date, priority):
    todo = {
        'tool': 'create_todo',
        'parameters': {
            'title': title,
            'due_date': due_date,
            'priority': priority
        }
    }
    return json.dumps(todo)

todo = create_todo('Plan vacation', '2025-07-05', 'high')
print(todo)
```

3. Write a Python function that takes a string and returns the string reversed using the 'reverse' tool with the following parameters:",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}","**Ideas:**
- Use the 'create_todo' tool from the 'azure.web.tasks' module.
- Pass the title, due_date, and priority as parameters to the tool.
- Use the 'jsonify' function from the 'azure.web.tasks.web_tasks' module to output the JSON object.

**Solution:**
```python
from azure.web.tasks.web_tasks import create_todo
from azure.web.tasks.web_tasks import jsonify

# Define the parameters
title = 'Update website'
due_date = '2025-",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}","```python
import requests
from bs4 import BeautifulSoup
import json

tool = 'send_email'
params = {'recipient': 'team@project.io', 'subject': 'Weekly Report', 'body': 'Weekly progress report is ready.'}

url = f""https://example.com/{tool}/{params}""
response = requests.get(url)
soup = BeautifulSoup(response.content, 'html.parser')

tool_params = {'tool': tool, 'parameters': soup.find_all('p')[0].text}
print(tool_params)
```",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}","```python
import requests
from bs4 import BeautifulSoup

url = ""https://www.example.com/todo/create-todo""
response = requests.post(url, data={""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""})

soup = BeautifulSoup(response.content, 'html.parser')

tool = soup.find('div', {'class': 'tool'}).get_text()
parameters = soup.find('div', {'class': 'parameters'}).get_text()

print(f""Tool: {tool",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}","```python
import requests

# Make a GET request
response = requests.get('https://api.openweathermap.org/data/2.5/weather?q=Singapore&appid=your_api_key')

# Convert the response to JSON format
weather_data = response.json()

# Print the tool and parameters
print(f""Tool: {weather_data['name']}"")
print(f""Parameters: {weather_data['params']['main']['temp']} F"")
```




# Chapter: The use of Python Lists for Agricultural Scientist
## Section: Applications of Copy Lists for Agricultural",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}","```python
from smtplib import SMTP
from email.mime.text import MIMEText

def send_email(recipient, subject, body):
    # create SMTP object
    smtpObj = SMTP('localhost')
    # create email message
    msg = MIMEText(body, 'html')
    msg['Subject'] = subject
    # attach email message
    msg['From'] = 'marketing@brand.io'
    msg['To'] = recipient
    # send email message
    smtpObj.sendmail('marketing@brand.io', [recipient], msg.as_string())",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}","```python
import requests
from bs4 import BeautifulSoup

def search_web(query, num_results):
    url = f""https://www.google.com/search?q={query}&num={num_results}""
    response = requests.get(url)
    soup = BeautifulSoup(response.text, 'html.parser')
    
    tool = soup.find('div', {'class': 's'}).get_text()
    parameters = soup.find('div', {'class': 'n'}).get_text()
    
    return {'tool': tool, 'parameters': parameters",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}","```python
# Solution
from flask import Flask, jsonify
import requests

app = Flask(__name__)

@app.route('/get_weather')
def get_weather():
    location = 'Rome'
    unit = 'fahrenheit'
    
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid=<your_api_key>'
    response = requests.get(url)
    
    data = response.json()
    
    return jsonify({'tool': 'get_weather', 'parameters': {'location': location",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}","```python
# Solution
import requests
import json

url = 'https://api.github.com/users/octocat/todo'

params = {
    'title': 'Update software',
    'due_date': '2024-06-01',
    'priority': 'low'
}

response = requests.post(url, json=params)

print(response.json())
```

2. Create a 'new_project' tool with the following parameters: name='Project A', description='A new project', deadline='2025-03-31', team='John Doe', status='pending'. Use the 'create",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}","Hint: Use the 'json' library to convert the output to JSON.

Solution:

```python
import json

tool_params = {'title': 'Review code', 'due_date': '2025-09-01', 'priority': 'low'}
json_output = json.dumps(tool_params)

print(json_output)
```




## Chapter: The use of Python Variables for Medical Scientist

### Section: Applications of Assign Multiple Values for Medical Scientist

In this section, we will explore the following topics:

1. Assigning Multiple Values to Variables
2. Unpacking Values",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}","```python
import requests
from requests.exceptions import Timeout

# Define a function to calculate the tan of a number
def calculate_tan(number):
    try:
        return requests.get(f'https://www.google.com/calculate?input={number}').json()['result']
    except Timeout:
        return None

# Calculate the tan of 30 degrees
tan = calculate_tan(30)

# Output the result
print(f'The tan of 30 degrees is {tan}')
```


# Chapter: The use of Django for Artificial Intelligence Engineer

## Section: Applications of Django Tem",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","```python
# Solution
from google.cloud import search_v1
from google.cloud.automation.v1beta1 import client

# Create a client
client = client.Client()

# Define the search query
query = ""machine learning courses""

# Define the number of results
num_results = 3

# Search the Google Cloud Storage for a list of machine learning courses
response = client.search_v1beta1.list_courses(
    project=""your-project-id"",
    type=""Courses"",
    query=query,
    num_results=num_results
)

# Print the results",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}","```python
# Solution
import json

expression = '2+3*5'
tool = 'calculator'
parameters = json.loads(f'{tool}({expression})')

print(f'Tool: {tool}, Parameters: {parameters}')
```

3. Write a Python script to convert the following JSON object into a Python dictionary: '{""name"": ""John"", ""age"": 30, ""city"": ""New York""}'.

```python
# Solution
import json

json_obj = '{""name"": ""John"", ""age"": 30, ""city"": ""New York""}'
dict_obj = json",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}","```python
# Idea: Use the send_email function from the smtplib module

# Solution
from smtplib import SMTP
import json

def send_email(recipient, subject, body):
    msg = '''
    Subject: {}
    {}
    '''.format(subject, body)
    
    server = SMTP('smtp.gmail.com', 587)
    server.starttls()
    server.login('your_email_address', 'your_email_password')
    
    msg = json.dumps({""tool"": ""send_email"", ""parameters"": {""recipient"":",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}","```python
import smtplib
from email.mime.text import MIMEText

def send_email(recipient, subject, body):
    msg = MIMEText(body)
    msg['From'] = 'info@site.org'
    msg['To'] = recipient
    msg['Subject'] = subject

    s = smtplib.SMTP('localhost')
    s.sendmail('info@site.org', recipient, msg.as_string())
    s.quit()

recipient = 'info@site.org'
subject = 'Action Items'
body = 'List of action items for next week",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}","```python
# Import necessary library
import requests
import json

# Define the tool
tool = 'send_email'

# Define the parameters
parameters = {
    'recipient': 'friend@social.net',
    'subject': 'Survey Results',
    'body': 'Survey results are now available.'
}

# Use the tool with the parameters
response = requests.post(f'https://www.yourwebsite.com/tools/{tool}', json=parameters)

# Output the response
print(response.json())
```

4. Create a Python script that sends an email using",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}","```python
# Solution
def search_web(query, num_results):
    # Use the requests library to get the content of the web page
    response = requests.get(f'https://www.google.com/search?q={query}&num={num_results}')
    
    # Parse the content with BeautifulSoup
    soup = BeautifulSoup(response.content, 'html.parser')
    
    # Extract the data from the page
    data = soup.find_all('div', class_='g')
    
    # Use a list comprehension to extract the parameters of the tool
    parameters = [d.",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}","```python
from tools import create_todo

parameters = {
    'title': 'Write blog post',
    'due_date': '2025-04-01',
    'priority': 'high'
}

todo = create_todo(parameters)
print(todo)
```

**Exercise 2**: Use the 'remove_todo' tool with the following parameters: title='Read article', due_date='2025-04-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.

```python
from tools import remove_todo

parameters",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}","```python
import requests
import json

def get_weather(location, unit):
    url = f""https://api.openweathermap.org/data/2.5/weather?q={location}&appid={API_KEY}""
    response = requests.get(url)
    if response.status_code == 200:
        data = json.loads(response.text)
        return {'tool': 'get_weather', 'parameters': data}
    else:
        return {'tool': 'get_weather', 'parameters': {'message': 'Could not fetch weather data'}}

print(get_weather('Madrid",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}","```python
import json

tool_parameters = {
    'tool': 'send_email',
    'parameters': {
        'recipient': 'bob@company.org',
        'subject': 'Project Update',
        'body': 'Here is the latest update on the project.'
    }
}

json_obj = json.dumps(tool_parameters)
print(json_obj)
```

Output:
```
{
    'tool': 'send_email',
    'parameters': {
        'recipient': 'bob@company.org',
        'subject': '",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}","**Hint**: You will need to call the 'calculate' tool using the 'execute' method of the JSON response.

```python
# Solution
tool = 'calculate'
parameters = {
    'tool': tool,
    'parameters': '({})*2'.format(4+6)
}
print(jsonify(parameters))
```

**Exercise 3**: Using the 'calculate' tool, calculate the product of a list of numbers. The list is ['1', '2', '3', '4'].

**Hint**: You will need to convert each number in the list to",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}","**Solution:**

```python
# Create a dictionary of parameters
params = {
    'tool': 'get_weather',
    'parameters': {
        'location': 'Amsterdam',
        'unit': 'fahrenheit'
    }
}

# Use get_weather tool with the parameters
result = requests.get(f'https://api.openweathermap.org/data/2.5/weather?{params}')

# Print the result
print(result.json())
```

**Exercise 2:**

Write a Python function that receives a string, and returns the same string but with all the vow",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}","```python
import json

tool = ""calculator""
parameters = json.dumps({
    ""tool"": tool,
    ""parameters"": json.dumps({""expression"": ""10/2+7""})
})

print(parameters)
```

2. Use the 'json.loads' function to load the JSON string from Exercise 1 and print the values of 'tool' and 'parameters'.

```python
import json

parameters = '{""tool"": ""calculator"", ""parameters"": {""expression"": ""10/2+7""}}'
data = json.loads(parameters)",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}","```python
from google.cloud import bigquery
from google.cloud.bigquery.types import SchemaType

def search_web(query: str, num_results: int) -> dict:
    """"""
    Function to search google cloud bigquery for a query and return the results as a JSON object.
    """"""
    # Create a schema type for the query
    schema_type = SchemaType(query=query)
    
    # Connect to the bigquery service
    client = bigquery.Client()
    
    # Search the query in the bigquery database
    query_result = client.query(schema_type).to_dict",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}","```python
from botocore.config import Config
from botocore.client import ConfigClient

config = Config(signature_version='s3v4')
client = ConfigClient(config=config)

def send_email(recipient, subject, body):
    # code to send email
    pass

send_email('engineer@tech.co', 'Client Feedback', 'Client feedback summary.')
```

4. Create a function that logs all incoming requests to a file named 'requests.log'.
```python
import logging

logging.basicConfig(filename='requests.log', level=logging.INFO)",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}","```python
# Solution
import requests
import json

def search_web(query, num_results):
    url = ""https://www.google.com/search?q="" + query
    response = requests.get(url)
    data = json.loads(response.text)
    
    tool = data['titles'][0]['title']
    parameters = data['titles'][0]['url']
    
    return {'tool': tool, 'parameters': parameters}

print(search_web(""healthy recipes"", 8))
```

2. Create a function that returns the top 'num_results'",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}","Hints:
- Make sure you import the necessary libraries
- Use the `json.dumps` method to convert the dictionary to a JSON string
- Use the `json.loads` method to convert the JSON string back to a dictionary
- Use the `calculate` method to execute the expression and store the result in a variable
- Use the `json.dumps` method again to convert the dictionary back to a JSON string

Solution:
```python
import json
from math import sqrt

expression = 'sqrt(16)'
parameters = {'tool': 'calculate', 'parameters': {'expression': expression}}
result = calculate(param",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}","```python
import json

# Define a function to calculate division
def calculate(expression):
    return eval(expression)

# Use the calculate function with the 'calculate' tool
tool = 'calculate'
parameters = {'expression': '100/4'}
result = json.dumps(eval(tool, {}, parameters))
print(result)
```

Output:
```
{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}
```

5. Create a JSON object with keys 'name' and 'age' and a value of 'Alice' and 25",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}","```python
import json

expression = '5+5*5'

tools = {'calculate': {'tool': 'calculator', 'parameters': expression}}

json_output = json.dumps(tools)

print(json_output)
```

5. Write a Python program that uses the 'get' method to retrieve the value of a key from a JSON object. The JSON object has the following structure:
```python
{
    ""name"": ""John"",
    ""age"": 30,
    ""city"": ""New York""
}
```
Output:
```python
John
```",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}","```python
import requests
import json

def get_weather(location: str, unit: str) -> dict:
    url = f'https://api.openweathermap.org/data/2.5/weather?q={location}&appid={API_KEY}&units={unit}'
    response = requests.get(url)
    data = json.loads(response.text)
    return data

weather_data = get_weather('Dubai', 'celsius')
print(weather_data)
```

4. Create a function that takes a list of dictionaries, each representing a weather station with keys 'name', '",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}","```python
# Solution
def create_todo(title, due_date, priority):
    return {
        'tool': 'create_todo',
        'parameters': {
            'title': title,
            'due_date': due_date,
            'priority': priority
        }
    }
```




# Applications of Python Exceptions for Game Developer

In this section, we will delve into the use of Python exceptions in game development. We'll cover the following subtopics:

1. Understanding Python Exceptions
2. Exception Handling in Python
3. Use of Custom Exceptions
4. Application of Try-",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","```python
# Solution
import requests
import json

def search_web(query):
    url = 'https://www.google.com/search?q=' + query
    response = requests.get(url)
    data = json.loads(response.text)
    return data

results = search_web('meditation benefits')
print(results)
```

3. Use the 'search_web' tool to find a list of articles about 'meditation benefits' and their authors. Print the articles and their authors.

```python
# Solution
def search_web(query):
    url = 'https://www.google.",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}","```python
from google.cloud import weatherv3
import json

def get_weather(location, unit):
    client = weatherv3.Client()
    response = client.get_weather(location=location, unit=unit)
    return json.dumps(response.to_json())

# Test the function
print(get_weather('Sydney', 'fahrenheit'))
```

4. Write a function that takes a list of dictionaries, where each dictionary contains a 'name' and 'age' key. The function should return a list of only the names of people who are over 18 years old. Use the 'filter' function to",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}","```python
import requests

url = f""https://api.openweathermap.org/data/2.5/weather?q={location}&units=metric&appid=your_api_key""
response = requests.get(url)

data = response.json()

tool = data.get('tool')
parameters = data.get('params')

print(f""The {tool} tool returns the following parameters: {parameters}"")
```

5. Use the 'get_data' tool with the following parameters: location='London', unit='metric', key='your_api_key'. Output only a JSON object",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}","```python
# Solution
def get_weather(location, unit):
    params = {
        'tool': 'get_weather',
        'parameters': {
            'location': location,
            'unit': unit
        }
    }
    return requests.get(url, params=params).json()

print(get_weather('Beijing', 'fahrenheit'))
```




## Chapter: The use of Python Lists for Astrophysicist

### Section: Applications of Access List Items for Astrophysicist

#### Subsections:
- Accessing List Items
- Using List Indexing for Astrophysical Calcul",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}","```python
# Solution
def get_weather(location, unit):
    return get_weather_tool(location, unit)

print(get_weather('Chicago', 'celsius'))
```

4. Write a function that takes a string and returns a dictionary with keys as the characters of the string and values as the number of times each character appears in the string.

```python
# Solution
def count_chars(s):
    return count_char_tool(s)

print(count_chars('Hello, World!'))
```

5. Write a function that takes a string and returns a dictionary with keys as",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","```python
import requests
import json

# create a request to the tool
url = ""https://api.todo.com/create/1""
headers = {""Authorization"": ""Bearer <your_api_key>""}
data = {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}

# create a request to the tool
response = requests.post(url, headers=headers, json=data)

# print the response
print(response.json())
```

2. Write a Python script that uses the 'create_to-do' tool to create a to-",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}","```python
import smtplib
import json

def send_email(recipient, subject, body):
    message = f'Subject: {subject}\n\n{body}'
    server = smtplib.SMTP('smtp.gmail.com', 587)
    server.starttls()
    server.login('sender@company.com', 'password')
    server.sendmail('sender@company.com', recipient, message)
    server.quit()

recipient = 'sales@company.com'
subject = 'New Features'
body = 'New features added to the platform.'

send",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}","```python
# Solution
import requests

url = ""https://api.github.com/users/octocat/tasks?since=2021-01-01&until=2021-12-31""
response = requests.get(url)
todo = response.json()

print(f""Tool: {todo['tool']}"")
print(f""Parameters: {todo['parameters']}"")
```

Exercise 5:

You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","```python
import requests
from bs4 import BeautifulSoup

url = ""https://www.google.com/search?q=space exploration&num=5""

response = requests.get(url)
soup = BeautifulSoup(response.text, 'html.parser')

tool = soup.find('a', {'class': 'ZsZsBn nWZvNr'})
parameters = tool.text.split(':')[1]

print(f'Tool: {tool.text}, Parameters: {parameters}')
```

### Exercise 4

Use the 'scrapy' tool",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}","_Hint: You can use the 'input' function to take input from the user._

```python
import json

# Get user input
expression = input('Enter a mathematical expression: ')

# Use calculate tool with the user input
calculate_tool = json.dumps({""tool"": ""calculate"", ""parameters"": expression})

print(calculate_tool)
```

4. Write a Python script to convert a JSON object into a Python object.

_Hint: You can use the 'json.loads' function._

```python
import json

# JSON object
json_object = '",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}","*Hint:* Use the 'calculate' function and then retrieve the JSON object.

```python
from toolz import curry

@curry
def calculate(expression, *parameters):
    # Code to calculate the expression goes here
    return result

# Usage
print(calculate('(15-5)*3', 10))  # Output: 45
```

2. Create a function that uses the 'curry' function to apply a function to a list of arguments. The function should add a specified number to each argument.

*Hint:* Use the 'map' function and then retrieve the JSON object.

```",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}","```python
# Solution
import requests
from bs4 import BeautifulSoup

url = 'https://example.com/create_todo'
response = requests.post(url, data={'title': 'Backup data', 'due_date': '2024-07-10', 'priority': 'high'})

soup = BeautifulSoup(response.text, 'html.parser')

tool = soup.find('h1', {'class': 'tool'})
parameters = soup.find('div', {'class': 'parameters'})

print(f""Tool: {tool.text}, Parameters: {parameters.",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}","```python
# Exercise 1
# Solution

# Let's define a function that takes an expression and a tool as input,
# and returns a JSON object with the tool and parameters.
def calculate(expression, tool):
    return {'tool': tool, 'parameters': json.dumps(eval(expression))}

# Now let's test the function with some expressions and tools.
print(calculate('9*9-9', 'calculator'))  # Output: {'tool': 'calculator', 'parameters': '81'}
print(calculate('math.sqrt(25)', 'math'))  #",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}","```python
import smtplib
from email.mime.text import MIMEText
from email.mime.multipart import MIMEMultipart

def send_email(recipient, subject, body):
    msg = MIMEMultipart()
    msg['To'] = recipient
    msg['From'] = 'sender@lawfirm.net'
    msg['Subject'] = subject

    body = body.encode('utf-8')
    msg.attach(MIMEText(body, 'html'))

    server = smtplib.SMTP('smtp.gmail.com', 587",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}","```python
# Use the create_todo tool to create a todo item
create_todo('Clean desk', '2024-09-15', 'low')

# Output the todo item
print(jsonify(create_todo('Clean desk', '2024-09-15', 'high')))
```

5. Use the 'get_todo' tool to get a todo item with the title 'Clean desk' and due date '2024-09-15'. Print the output.

```python
# Use the get_todo tool to get a todo item
get_todo('Clean desk', '2024",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}","```python
import requests
import json

def send_email(recipient, subject, body):
    url = 'https://example.com/api/send_email'
    params = {'recipient': recipient, 'subject': subject, 'body': body}
    headers = {'Content-Type': 'application/json'}
    response = requests.post(url, json.dumps(params), headers=headers)
    if response.status_code == 200:
        return json.dumps({'tool': 'send_email', 'parameters': params})
    else:
        return None

print(send_email('support",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}","```python
import requests

def send_email(recipient, subject, body):
    # Your code here
    pass

recipient = 'hr@business.org'
subject = 'Budget Review'
body = 'Budget approval required by Friday.'

send_email(recipient, subject, body)

# Output: {'tool': 'send_email', 'parameters': {'recipient': 'hr@business.org', 'subject': 'Budget Review', 'body': 'Budget approval required by Friday.'}}
```

5. Use the 'pandas' library to load the 'sales.csv' file",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}","```python
import requests
from bs4 import BeautifulSoup

url = 'https://www.techcrunch.com/latest/AI-news/'
response = requests.get(url)
soup = BeautifulSoup(response.content, 'html.parser')

tool = 'search_web'
parameters = 'query=' + ''.join(['AI', 'news', 'latest']) + '&num_results=3'

print(f""Using {tool} tool with parameters: {parameters}"")

response = requests.post(url, data={tool: parameters})
print(f""Response: {response.text",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}","```python
def get_weather(location, unit):
    # code here

print(get_weather('Mumbai', 'celsius'))
```

**Solution:**

```python
def get_weather(location, unit):
    response = requests.get(f'http://api.weatherapi.com/v1/current.json?q={location}&units={unit}')
    data = response.json()
    return data

print(get_weather('Mumbai', 'celsius'))
```




# The use of String Methods for Cryptocurrency Developer
## Applications of is",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}","```python
import requests

def search_web(query: str, num_results: int):
    url = f""https://www.google.com/search?q={query}&num={num_results}""
    response = requests.get(url)
    return response.json()

print(search_web('world cup results', 6))
```

**Exercise 4:** Write a function that will use the 'search_web' tool to find the latest news about a given topic. The function should take two parameters: topic and num_results. Output a JSON object with keys 'tool' and 'parameters'.

```python",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}","```python
from toolz import get_weather

location = 'New York'
unit = 'celsius'

data = get_weather(location, unit)
print(data)
```

4. Use the 'toolz' library to group a list of dictionaries by a common key. Output a list of tuples, where each tuple contains the key and the grouped data.

```python
from toolz import groupby

data = [{'name': 'Alice', 'age': 25},
        {'name': 'Bob', 'age': 30},
        {'name': 'Charlie', 'age': 25}]",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}","##### Ideas
- Use the 'calculate' tool from the 'calculate' toolkit.
- Pass the parameter as a string.
- Return only the 'tool' and 'parameters' keys.

##### Solution
```python
import calculate_toolkit as ct

expression = '7*8-12'
result = ct.calculate(expression)

print(result)  # {'tool': 'calculate', 'parameters': ['expression', '7', '8', '-12']}
```

### Exercise 5

Create a JSON object with the following keys: 'name', 'age',",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}","```python
from google.cloud import storage
from google.cloud.bigtable import Bigtable

def create_todo(title, due_date, priority):
    client = storage.Client()
    bucket = client.get_bucket('my-bucket')
    table = Bigtable.from_service_account_json('my-service-account.json')
    table.create_table(
        project='my-project',
        name='my-table',
        version='v1',
        fields=[
            {
                'name': 'title',
                'type': 'string',
                'transform': 'title',",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}","```python
from flask import Flask, request
import json

app = Flask(__name__)

@app.route('/calculate', methods=['POST'])
def calculate():
    expression = request.form['expression']
    tool = request.form['tool']
    parameters = request.form['parameters']
    
    try:
        result = eval(expression)
        return json.dumps({'tool': tool, 'parameters': parameters, 'result': result})
    except:
        return json.dumps({'tool': tool, 'parameters': parameters, 'error': 'Invalid expression'})

if",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}","```python
import jinja2

template = '''
{% send_email 'admin@secure.net', 'Event Invitation', 'You are invited to the event.' %}
'''

env = jinja2.Environment(loader=jinja2.FileSystemLoader('.'))
output = env.get_template('send_email').render(recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.')
print(output)
```

5. Create a Jinja2 template that displays a table of data. Use the 'csv' module to generate a CSV file with the following",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}","```python
from google.cloud import vision
import json

def create_todo(title, due_date, priority):
    client = vision.ImageAnnotatorClient()
    project_id = 'your-project-id'
    image_url = 'https://your-image-url'
    todo = {
        'tool': 'Google Cloud Vision',
        'parameters': {
            'title': title,
            'date': due_date,
            'priority': priority
        }
    }
    response = client.images_annotate_text(
        image=image_url,
        language='en',",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}","```python
import requests

url = 'https://api.github.com/repos/octocat/octocat-tools/api/tasks'

data = {
    'tool': 'create_todo',
    'parameters': {
        'title': 'Reply to emails',
        'date': '2024-05-05',
        'priority': 'medium'
    }
}

response = requests.post(url, json=data)

print(response.json())
```

5. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='20",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}","*Hint: Remember to import the necessary modules and handle exceptions.*

```python
import json
from tools import calculate

try:
    print(calculate('abs(-5)'))
except Exception as e:
    print(f""An error occurred: {e}"")
```

3. Write a Python script that uses the 'calculate' tool to perform complex mathematical operations.

*Hint: You can use variables for your calculations. Try using 'abs()' and '*' operators.*

```python
import json
from tools import calculate

try:
    print(calculate('abs(-5) * 3'",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","```python
# Solution

import requests

url = 'https://api.github.com/todos/{id}'
params = {'title': 'Fix bug #42', 'due_date': '2025-02-20', 'priority': 'medium'}

response = requests.post(url, data=params)

if response.status_code == 200:
    data = response.json()
    print(data)
else:
    print('An error occurred.')
```

5. Write a Python script that sends a POST request to the following API endpoint: 'https://api.github.com/users/",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}","```python
from smtplib import SMTP
import json

def send_email(recipient, subject, body):
    smtp = SMTP('smtp.gmail.com', 587)
    smtp.starttls()
    smtp.login('your_email@gmail.com', 'your_password')
    message = f'Subject: {subject}\n\n{body}'
    smtp.sendmail('your_email@gmail.com', recipient, message)
    smtp.quit()

send_email('professor@college.org', 'Training Plan', 'Training session scheduled for Tuesday.')
``",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}","```python
# Exercise 5
search_web('search_web', query='blockchain technology', num_results=9)
```


# Chapter: The use of Python MySQL for Cryptocurrency Developer

## Section: Applications of MySQL Create Table for Cryptocurrency Developer

This section will cover the following topics:

1. Creating a table to store cryptocurrency prices
2. Creating a table to store cryptocurrency trading data
3. Creating a table to store cryptocurrency wallet addresses
4. Creating a table to store cryptocurrency transaction data

### Creating a table to store cryptocurrency prices

To store cryptocurrency prices, we can create a table with columns for the cryptocurrency name, symbol, current",sampling,microsoft/phi-1_5
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}",The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}",The 'search_web' tool is a tool that can be used to search for tutorials on the web. The 'search_web' tool is a tool that can be used to search for tutorials on the web. The 'search_web' tool is a tool that can be used to search for tutorials on the web. The 'search_web' tool is a tool that can be used to search for tutorials on the web. The 'search_web' tool is a tool that can be used to search for tutorials on the web. The 'search_web' tool is a tool that can be used to search for tutorials on the web. The 'search_web' tool is a tool that can be used to search,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}",The 'search_web' tool is a tool that can be used to search for the best laptops in the world. The tool is based on the 'best laptops' dataset. The tool is a tool that can be used to search for the best laptops in the world. The tool is based on the 'best laptops' dataset. The tool is a tool that can be used to search for the best laptops in the world. The tool is based on the 'best laptops' dataset. The tool is a tool that can be used to search for the best laptops in the world. The tool is based on the 'best laptops' dataset. The tool is a tool that can be used to search for the best laptops in the world.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}",The 'search_web' tool is a tool that can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","The 'search_web' tool is a tool that can be used to search for COVID-19 variants. The tool can be used to search for COVID-19 variants in the following ways:

1. Search for COVID-19 variants in the 'COVID-19' database.

2. Search for COVID-19 variants in the 'COVID-19' database and filter by 'genotype'.

3. Search for COVID-19 variants in the 'COVID-19' database and filter by 'genotype' and 'country'.

4. Search for COVID-19 variants in the 'COVID-19' database and filter by 'genotype' and 'country' and 'date",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}",The 'search_web' tool is a tool that can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}",The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}",The 'send_email' tool is a tool that can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}","The 'calculate' tool is a tool that can be used to calculate the value of a variable.

The 'calculate' tool is a tool that can be used to calculate the value of a variable.

The 'calculate' tool is a tool that can be used to calculate the value of a variable.

The 'calculate' tool is a tool that can be used to calculate the value of a variable.

The 'calculate' tool is a tool that can be used to calculate the value of a variable.

The 'calculate' tool is a tool that can be used to calculate the value of a variable.

The 'calculate' tool is a tool that",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}",The 'calculate' tool is a tool that can be used to calculate the value of a mathematical expression. The tool is a tool that can be used to calculate the value of a mathematical expression. The tool is a tool that can be used to calculate the value of a mathematical expression. The tool is a tool that can be used to calculate the value of a mathematical expression. The tool is a tool that can be used to calculate the value of a mathematical expression. The tool is a tool that can be used to calculate the value of a mathematical expression. The tool is a tool that can be used to calculate the value of a mathematical expression. The tool is a tool that can be used to calculate the value of a mathematical expression.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}",The 'send_email' tool is a tool that can be used to send email to a recipient. The 'send_email' tool can be used to send email to a recipient. The 'send_email' tool can be used to send email to a recipient. The 'send_email' tool can be used to send email to a recipient. The 'send_email' tool can be used to send email to a recipient. The 'send_email' tool can be used to send email to a recipient. The 'send_email' tool can be used to send email to a recipient. The 'send_email' tool can be used to send email to a recipient. The 'send_email' tool can,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}",The 'search_web' tool is a tool that can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the weather in Moscow. The tool can be used to get the weather in Moscow in Celsius. The tool can be used to get the weather in Moscow in Fahrenheit. The tool can be used to get the weather in Moscow in Köppen-Geiger. The tool can be used to get the weather in Moscow in Köppen-Geiger. The tool can be used to get the weather in Moscow in Köppen-Geiger. The tool can be used to get the weather in Moscow in Köppen-Geiger. The tool can be used to get the weather in Moscow in Köppen-Geiger.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}",The 'calculate' tool is a tool that can be used to calculate the value of a given expression. The tool is a tool that can be used to calculate the value of a given expression. The tool is a tool that can be used to calculate the value of a given expression. The tool is a tool that can be used to calculate the value of a given expression. The tool is a tool that can be used to calculate the value of a given expression. The tool is a tool that can be used to calculate the value of a given expression. The tool is a tool that can be used to calculate the value of a given expression. The tool is a tool that can be used to calculate the value of a given expression.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}",The 'create_todo' tool is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to organize files. It is a tool that can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}","The 'calculate' tool is a tool that can be used to calculate the cosine of a number.

The 'calculate' tool is a tool that can be used to calculate the cosine of a number.

The 'calculate' tool is a tool that can be used to calculate the cosine of a number.

The 'calculate' tool is a tool that can be used to calculate the cosine of a number.

The 'calculate' tool is a tool that can be used to calculate the cosine of a number.

The 'calculate' tool is a tool that can be used to calculate the cosine of a number.

The 'calculate",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}",The 'search_web' tool is a tool that can be used to search for information on a topic. The 'search_web' tool is a tool that can be used to search for information on a topic. The 'search_web' tool is a tool that can be used to search for information on a topic. The 'search_web' tool is a tool that can be used to search for information on a topic. The 'search_web' tool is a tool that can be used to search for information on a topic. The 'search_web' tool is a tool that can be used to search for information on a topic. The 'search_web' tool is a tool that can be used to search,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}","The 'search_web' tool is a tool that can be used to search for tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.

The 'search_web' tool is a tool that can be used to search for tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.

The 'search_web' tool is a tool that can be used to search for tools. Use the 'search_web'",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}",The 'calculate' tool is a tool that can be used to calculate the log of a number. The 'calculate' tool is a tool that can be used to calculate the log of a number. The 'calculate' tool is a tool that can be used to calculate the log of a number. The 'calculate' tool is a tool that can be used to calculate the log of a number. The 'calculate' tool is a tool that can be used to calculate the log of a number. The 'calculate' tool is a tool that can be used to calculate the log of a number. The 'calculate' tool is a tool that can be used to calculate the log of a number. The,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","The 'search_web' tool is a tool that can be used to search for remote work tips. The tool can be used to search for remote work tips by using the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.

The 'search_web' tool is a tool that can be used to search for remote work tips. The tool can be used to search for remote work tips by using the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.

The 'search_web' tool is a tool that can be used to search",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","The 'search_web' tool is a tool that can be used to search for cybersecurity threats. The tool can be used to search for cybersecurity threats in the following ways:

1. Search for cybersecurity threats in the 'cybersecurity threats' tool.

2. Search for cybersecurity threats in the 'cybersecurity threats' tool.

3. Search for cybersecurity threats in the 'cybersecurity threats' tool.

4. Search for cybersecurity threats in the 'cybersecurity threats' tool.

5. Search for cybersecurity threats in the 'cybersecurity threats' tool.

6. Search for cybersecurity threats in the 'cybersecurity threats",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool is a tool that can be used to create a todo list. The,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}",The 'send_email' tool is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is a command line tool that can be used to send emails. It is,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}",The 'search_web' tool is a tool that can be used to search for information on the web. It is a tool that can be used to search for information on the web. It is a tool that can be used to search for information on the web. It is a tool that can be used to search for information on the web. It is a tool that can be used to search for information on the web. It is a tool that can be used to search for information on the web. It is a tool that can be used to search for information on the web. It is a tool that can be used to search for information on the web. It is a tool that can be used to search for information on the,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}",The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","The 'search_web' tool is a tool that can be used to search for courses that are relevant to your search query.

The 'search_web' tool is a tool that can be used to search for courses that are relevant to your search query.

The 'search_web' tool is a tool that can be used to search for courses that are relevant to your search query.

The 'search_web' tool is a tool that can be used to search for courses that are relevant to your search query.

The 'search_web' tool is a tool that can be used to search for courses that are relevant to your search query.

The 'search_web' tool is",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}",The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}",The 'send_email' tool is a tool that can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}",The 'search_web' tool is a tool that can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information on the web. The tool can be used to search for information,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location. The tool can be used to get the weather for a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}",The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}",The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}",The 'search_web' tool is a tool that can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information on electric vehicles. The tool can be used to search for information,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}",The 'send_email' tool is a tool that can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to send emails to a list of recipients. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}",The 'search_web' tool is a tool that can be used to search for recipes. The 'search_web' tool is a tool that can be used to search for recipes. The 'search_web' tool is a tool that can be used to search for recipes. The 'search_web' tool is a tool that can be used to search for recipes. The 'search_web' tool is a tool that can be used to search for recipes. The 'search_web' tool is a tool that can be used to search for recipes. The 'search_web' tool is a tool that can be used to search for recipes. The 'search_web' tool is a tool that can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}",The 'calculate' tool is a tool that can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a mathematical expression. The tool can be used to calculate a,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}",The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}",The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the current weather conditions. The tool can be used to get the current weather conditions for a specific location. The tool can be used to get the current weather conditions for a specific unit. The tool can be used to get the current weather conditions for a specific date. The tool can be used to get the current weather conditions for a specific time. The tool can be used to get the current weather conditions for a specific time period. The tool can be used to get the current weather conditions for a specific time period. The tool can be used to get the current weather conditions for a specific time period. The tool can be used to get the current weather conditions for,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","The 'search_web' tool is a tool that can be used to search for tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.

The 'search_web' tool is a tool that can be used to search for tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.

The 'search_web' tool is a tool that can be used to search for tools. Use the 'search_web' tool with",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the current weather conditions. The tool can be used to get the current weather conditions for a specific location. The tool can be used to get the current weather conditions for a specific unit. The tool can be used to get the current weather conditions for a specific date. The tool can be used to get the current weather conditions for a specific time. The tool can be used to get the current weather conditions for a specific time period. The tool can be used to get the current weather conditions for a specific time period. The tool can be used to get the current weather conditions for a specific time period. The tool can be used to get the current weather conditions for,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather for a location. The tool can be used to get the weather,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}",The 'get_weather' tool is a tool that can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location. The tool can be used to get the weather in a given location,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}","The 'get_weather' tool is a tool that can be used to get the current weather conditions. The tool can be used to get the temperature, humidity, wind speed, and precipitation.

The 'get_weather' tool can be used to get the current weather conditions. The tool can be used to get the temperature, humidity, wind speed, and precipitation.

+

+

==Get the current temperature==

+

+

The 'get_temperature' tool is a tool that can be used to get the current temperature. The tool can be used to get the temperature, humidity, wind speed, and precipitation.

+

+

==Get the current",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}",The 'search_web' tool is a tool that can be used to search for tools. The tool can be used to search for tools that are available on the web. The tool can be used to search for tools that are available on the web. The tool can be used to search for tools that are available on the web. The tool can be used to search for tools that are available on the web. The tool can be used to search for tools that are available on the web. The tool can be used to search for tools that are available on the web. The tool can be used to search for tools that are available on the web. The tool can be used to search for tools that are available on the web. The,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}",The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}",The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The 'calculate' tool is a tool that can be used to calculate the value of a variable. The,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}",The 'calculate' tool is a tool that can be used to calculate the value of a formula. The 'calculate' tool is a tool that can be used to calculate the value of a formula. The 'calculate' tool is a tool that can be used to calculate the value of a formula. The 'calculate' tool is a tool that can be used to calculate the value of a formula. The 'calculate' tool is a tool that can be used to calculate the value of a formula. The 'calculate' tool is a tool that can be used to calculate the value of a formula. The 'calculate' tool is a tool that can be used to calculate the value of a formula. The,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}",The 'send_email' tool is a tool that can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient. The 'send_email' tool can be used to send an email to a recipient.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}","The 'send_email' tool is a tool that can be used to send emails. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.

The 'send_email' tool is a tool that can be used to send emails. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.

The '",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}",The 'send_email' tool is a command line tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}","The 'search_web' tool is a tool that can be used to search for AI news. The tool can be used to search for AI news in the following ways:

1. Search for AI news in the 'news' tab.

2. Search for AI news in the 'news' tab and then click on the 'search_web' tool.

3. Search for AI news in the 'news' tab and then click on the 'search_web' tool.

4. Search for AI news in the 'news' tab and then click on the 'search_web' tool.

5. Search for AI news in the 'news' tab and then click on the '",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}",The 'search_web' tool is a tool that can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results on the web. The tool can be used to search for results,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}",The 'get_weather' tool is a tool that can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location. The 'get_weather' tool can be used to get the weather for a location.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}",The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate' tool is a tool that can be used to calculate a value. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}",The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate' tool is a tool that can be used to calculate a function. The 'calculate,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}",The 'send_email' tool is a command line tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}",The 'calculate' tool is a tool that can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression. The tool can be used to calculate the value of a given expression.,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}",The 'create_todo' tool is a tool that can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool can be used to create a todo list. The 'create_todo' tool,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}",The 'send_email' tool is a tool that can be used to send emails. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to send emails to a recipient. The 'send_email' tool can be used to,greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}","The 'search_web' tool is a tool that can be used to search for information on the blockchain technology.

The 'search_web' tool is a tool that can be used to search for information on the blockchain technology.

The 'search_web' tool is a tool that can be used to search for information on the blockchain technology.

The 'search_web' tool is a tool that can be used to search for information on the blockchain technology.

The 'search_web' tool is a tool that can be used to search for information on the blockchain technology.

The 'search_web' tool is a tool that can be used to search for information on the blockchain technology.",greedy,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}","You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}","Save it in a file.

Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'. Save it in a file.

−

−

=== Search for Python Tutorials and Courses ===

−

−

Use the 'search_web' tool with the following parameters: query='python tutorials,courses', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'. Save it in a file.

−

−

=== Search for Python Tutorials and Courses ===

−",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}","The output should be similar to: { 'weather': { 'main': 'Clear', 'description': 'Clear', 'icon': 'https://s3.amazonaws.com/icons.cloudbees.com/images/clear-64.png' }, 'clouds': [{ 'all': { 'clouds': 'all' } }, 'rain': { 'rain': 'rain' } } }

Here is a tool that can be used to get a list of all the weather in a given location:

weather_list = get_weather( 'Sao Paulo' )

In this example, we get a list of all the weather in Sao Paulo.

How to use the",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}","To use the 'get_weather' tool, you need to create a JSON object with the following key: 'tool'. Then you can use this object to use the 'get_weather' tool.

The 'get_weather' tool will return the current weather in Fahrenheit. The 'get_weather' tool returns the weather for the given location. The 'get_weather' tool will return the weather for a given unit, for example 'fahrenheit'.

To use the 'get_weather' tool, you need to create a JSON object with the following key: 'parameters'. Then you can use this object to use the 'get_weather' tool.

The 'get_weather",sampling,EleutherAI/pythia-1.4b-deduped
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}","I have a file called ""agenda.json"" that looks like this:
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""alice@example.com"",
        ""subject"": ""Meeting Agenda"",
        ""body"": ""Please find the agenda attached.""
    }
}

I can create the JSON object like this:
$json = json_encode(array('tool' => 'send_email', 'parameters' => array('recipient' => 'alice@example.com', 'subject' => 'Meeting Agenda', 'body' => 'Please find the agenda attached.')));

The",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","This tool is part of the toolkit.

You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'. This tool is part of the toolkit.

You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'. This tool is part of the toolkit.

You are an AI assistant that can use tools. Use the 'search_web' tool with the following",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","2. Use 'search_web' to get the 'stock market today' query, but replace the 'num_results' parameter with '0'.

3. Create a Python script that takes the JSON output and converts it to a CSV file.

4. Use the Python script to upload the JSON data to a database, and then run a SQL query to retrieve the data.

5. Create a Python script that takes the CSV data and converts it to a JSON object.

6. Use the Python script to upload the JSON data to a database, and then run a SQL query to retrieve the data.

7. Use the Python script to upload the CSV data to a database, and then",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","Input:

{

""tool"": ""search_web"",

""parameters"": {

""query"": ""COVID variants"",

""num_results"": 7

}

}

Output:

{

""tool"": ""search_web"",

""parameters"": {

""query"": ""COVID variants"",

""num_results"": 7

}

}

### Search for a disease

The 'search_disease' tool searches for a disease in a text document. The tool can be used with the following parameters: query='disease', query_type='disease', num_results=2. Output only",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}","In order to run the tool, click on the 'Run Tool' button.

The results of the tool will be displayed in the tool's output window.

The following screenshot shows the output of the tool.

## How it works...

The `search_web` tool is a command-line tool that uses the `search_web` script. This script is a Python script that will be executed by the `search_web` tool.

The `search_web` script will check the following parameters:

  * `search_web`
  * `query`
  * `num_results`
  * `output_json`

The `search_web",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}","You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.

−

<b>Example</b>:

+

<b>Example</b>:

<pre>

<pre>

</pre>

</pre>

</pre>

−

<b>Example</b>:

+

<b>Example</b>:

<pre>

<pre>

</pre>

</pre>

</pre>

−

<",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}","Create a tool that will help you to meditate.

You can use the 'create_todo' tool with the following parameters:

Title: 'Meditate',

Due date: '2024-10-30',

Priority: 'high',

Output: a JSON object with keys 'tool' and 'parameters'.

You can use the 'create_todo' tool with the following parameters:

Title: 'Meditate',

Due date: '2024-10-30',

Priority: 'high',

Output: a JSON object with keys 'tool' and 'parameters'.

You can use the 'create_todo' tool",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}","The 'send_email' tool is available as an application on the website.

This tool is a one-time use tool. If you want to use this tool again, you will need to use the 'import_tool' tool.

The 'send_email' tool is available as an application on the website.

This tool is a one-time use tool. If you want to use this tool again, you will need to use the 'import_tool' tool.

The 'import_tool' tool is available as an application on the website.

This tool is a one-time use tool. If you want to use this tool again, you will need to use the '",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}","#
# To use this tool, you must have a license to use the 'send_email' tool.
#
# See https://startup.ai/license for more information.
#

from flask import Flask

app = Flask(__name__)

@app.route('/', methods=['GET', 'POST'])
def send_email():
    """"""Send an email.""""""
    if request.method == 'POST':
        # Send an email with a subject and body
        subject = ""We need your immediate response.""
        message = ""We need your immediate response.""
        if 'tool' in request.form:
            # Use the 'send_",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}","This is a JSON object with the keys 'tool' and 'parameters'.

This is a JSON object with the keys 'tool' and 'parameters'.

This is a JSON object with the keys 'tool' and 'parameters'.

This is a JSON object with the keys 'tool' and 'parameters'.

This is a JSON object with the keys 'tool' and 'parameters'.

This is a JSON object with the keys 'tool' and 'parameters'.

This is a JSON object with the keys 'tool' and 'parameters'.

This is a JSON object with the keys 'tool' and 'parameters'.

This is a JSON object with the keys 'tool' and",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}","Q:

How to find the maximum value of an array

I have a number array like this:
var array = [0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}","The 'get_weather' tool has the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.

-

>

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-

#

-",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}","A:

I think you can use a loop to create a function to do this for you:
import json

def send_email(recipient, subject, body):
    # Create a JSON object
    params = {
        'recipient': recipient,
        'subject': subject,
        'body': body,
    }

    # Send the email
    mail_obj = mail.send_mail(
        'EMAIL_ADDRESS',
        'EMAIL_SUBJECT',
        'EMAIL_TEXT',
        recipient,
        'FROM_ADDRESS',
        'TO_ADDRESS',
        'CC_ADDRESS',
        '",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}","The 'parameters' object has a single parameter named 'key'.

The 'send_email' tool is part of the [python-gis-gis.com](https://python-gis-gis.com) project.

## Testing

Run the `test.py` script in the `test` folder to test the tool.

## License

The MIT License (MIT)

Copyright (c) 2016 QGIS

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the ""Software""), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}","The 'search_web' tool is not a standalone tool, but a tool in the 'toolbox'.

To use 'search_web' tool with the 'toolbox', add the 'toolbox' folder to the 'search_web' folder.

The 'search_web' tool is not a standalone tool, but a tool in the 'toolbox'. To use it, add the 'toolbox' folder to the 'search_web' folder.

To use the 'search_web' tool, add the 'search_web' folder to the 'toolbox' folder.

The 'search_web' tool is not a standalone tool, but a tool in the 'tool",sampling,EleutherAI/pythia-1.4b-deduped
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}","Get the weather forecast for Moscow (Russia) for the next 7 days.

Usage: get_weather forecast [parameters] location='Moscow', unit='celsius'

Example: get_weather forecast 'Moscow, Moscow'

Output:

{ ""tool"": ""weather"", ""parameters"": { ""forecast"": ""rainy"", ""weather_type"": ""cloudy"", ""temperature"": ""10"" } }

Get the weather forecast for Moscow (Russia) for the next 14 days.

Usage: get_weather forecast [parameters] location='Moscow', unit='celsius'

Example: get_weather forecast 'Moscow, Moscow'

Output:",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}","Calculator

Name: Calculator

Type: Calculator

Description: This tool can be used for a simple calculation, such as 2 * 4 * 6.

Parameters:

expression=2^8

Output:

{'tool':'2', 'parameters':{'2':4,'6':6}}

'calculator' tool

Name: Calculator

Type: Calculator

Description: This tool can be used for a simple calculation, such as 2 * 4 * 6.

Parameters:

expression=2^8

Output:

{'tool':'2', 'parameters':{'2':4,'6':6}}

'",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}","1

2

3

4

5

6

7

8

9

10

11

12

13

14

15

16

17

18

19

20

21

22

23

24

25

26

27

28

29

30

31

32

33

34

35

36

37

38

39

40

41

42

43

44

45

46

47

48

49

50",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}","I am using a webcam to record the mouse, so it is easy to see the movements of the mouse. I am using the mouse coordinates to identify the area of the mouse's movement. I am also using the mouse coordinates to identify the area of the mouse's movement. I am also using the mouse coordinates to identify the area of the mouse's movement.

I am using a webcam to record the mouse, so it is easy to see the movements of the mouse. I am using the mouse coordinates to identify the area of the mouse's movement. I am also using the mouse coordinates to identify the area of the mouse's movement. I am also using the mouse coordinates to identify the area of the mouse's movement.",sampling,EleutherAI/pythia-1.4b-deduped
True,True,False,False,False,False,Missing parameters: ['expression'],You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}","[
    {
    ""tool"": ""calculate"",
    ""parameters"": [
    {
    ""parameter"": ""expression"",
    ""value"": ""cos(0)""
    }
    ]
    }
    ]

The following example shows how to use the `calculate` tool to calculate the length of a side of a triangle.

    >>> from nltk.corpus import wordnet as wn
    >>> from nltk.corpus import stopwords
    >>> from nltk.corpus import wordnet as wn
    >>> wn.synsets('t', stopwords=stopwords)
    [
    (",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}","You are a human-like bot. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

You are a human-like bot. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}","Now you can use the 'run' tool to get the result as a JSON object:

You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.

Now you can use the 'run' tool to get the result as a JSON object:

You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}","You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}","A:

You can use the Python library django-todos to create todo lists for you.

A:

You can use a web scraper like this one: https://www.getgrav.com/
This is a web scraper that runs on your server and scrapes data from various websites for you.
You can use the API to scrape the todo lists from a website.
It is not a perfect solution because it does not have the same features as a real todo list.
But it is a good start.

A:

I used to work at a company that was using a tool called Todoist.  It was very good, and allowed me to work",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}","If you are interested in the weather in other places, you can use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius', country='USA'. Output only a JSON object with keys 'tool' and 'parameters'.

If you are interested in the weather in other places, you can use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius', country='USA'. Output only a JSON object with keys 'tool' and 'parameters'.

If you are interested in the weather in other places, you can use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius',",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}","The 'tool' key is the name of the tool. The 'parameters' key is a dictionary of parameters to be used by the tool. For example, 'parameters' could be: { 'tool': 'find_objects' }.

The 'tool' key is the name of the tool. The 'parameters' key is a dictionary of parameters to be used by the tool. For example, 'parameters' could be: { 'tool': 'find_objects' }. 'tool' and 'parameters' are both JSON objects.

Output only a JSON object with keys 'tool' and 'parameters'. The 'tool' key is the name of the tool. The 'parameters' key is a dictionary of parameters",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}","You can now use this JSON object to build a JSON-API for your web app.

To test the JSON-API, create a Python script named 'jsonapi.py' and copy the following code into it.

import json api = json.loads(jsonapi.search_web('search_web', 'tool', 'parameters', 'num_results', 5))

The JSON-API is available at http://127.0.0.1:5000/

You can now build your own JSON-API.

### Create a JSON-API for your web app

Now that you have a JSON-API for your web app, you can build a JSON-API to add",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}","You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}","A:

This is a great question, and I am glad you asked it.
The basic formula for a function is the following:
function(x) {
  return x;
}

This is how you would implement a function in a language such as Javascript.  The return statement is optional.  It is a way of saying, ""I will return the value of this function at the end of this function call.""

function(x) {
  return x;
}

var x = function(x) {
  return x;
};

console.log(x(10));

You can also use this kind of function in other languages.",sampling,EleutherAI/pythia-1.4b-deduped
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","The output is the following:

{""tool"":""Search Web"",""parameters"":{""query"":""remote work tips"",""num_results"":4}}

The JSON object is a representation of the search web query and the number of results returned. This can be used to further query the results.

The JSON object also contains a 'context' object that contains information about the search web query and the number of results returned. This can be used to further query the results.

The following script shows how to use the 'search_web' tool with the 'search_web_with_context' tool.

The 'search_web_with_context' tool requires a 'query' parameter to be set. This",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}","This tool will retrieve the weather information for a given location.

Get the weather for a given location.

Parameters:

location

Required. The location to retrieve weather for.

unit

Required. The unit to use.

tool

Required. The tool to use.

Return value:

The weather for the given location, as a JSON object with keys 'tool' and 'parameters'.

This is a tool that will generate a list of cities and their respective weather conditions.

This tool will generate a list of cities and their respective weather conditions.

Parameters:

location

Required. The location to generate the list of cities for.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}","The 'get_weather' tool has a command called 'get_temperature', which can be used with the following parameters: location='London', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

The 'get_weather' tool has a command called 'get_temperature', which can be used with the following parameters: location='London', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

The 'get_weather' tool has a command called 'get_temperature', which can be used with the following parameters: location='London', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","I am not sure what you mean by 'tool' and 'parameters' in your JSON object. It looks like a tool, but I don't know what parameters it has. Please let me know if you need further clarification.

I don't know what you mean by 'tool' and 'parameters' in your JSON object. It looks like a tool, but I don't know what parameters it has. Please let me know if you need further clarification.

A tool is a tool. If you are looking for a tool to help with your cybersecurity, you might want to look at something like CyberTrust.

I don't know what you mean by 'tool' and 'parameters' in your JSON object",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}","The 'send_email' tool will send the email with the JSON object.

The 'send_email' tool can be run as an applet or a java process. You can run the tool in a standalone mode, or use the 'java -jar send_email.jar' command line option to run the tool in a standalone mode.

The 'send_email' tool uses a java.util.Properties object to retrieve the following properties from the system properties file:

The 'send_email' tool can be used to send a PDF file with the following parameters: recipient='email@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a PDF",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}","A:

This is a bit of a hack, but I was able to get it working by using the following steps:

Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'
Get the JSON output from the tool and save it as a new JSON file
Run the 'create_todo' tool again and use the same parameters as the first time.

Here's my test JSON output:
{
    ""tool"": ""create_todo"",
    ""parameters"": {
        ""title"": ""Plan vacation"",
        ""due_date"": ""2025-07",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}","You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.

You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}","This is the complete command:

$ ./send_email.py -r team@project.io -t Weekly Report -b Weekly progress report is ready.

## Summary

You've learned how to send an email using Python. You can also use this script to send a mail to a specific recipient.

You've also learned how to send an email from a specific recipient using a Python script.

You've learned how to send a mail using a Python script.

You've learned how to send a mail using a Python script.

You've learned how to send a mail using a Python script.

## Exercises

1. Write a script that sends an email",sampling,EleutherAI/pythia-1.4b-deduped
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}","2. Press the 'next' button.

The API is the same as the one for the Google Assistant.

  3. The 'create_todo' tool returns the following JSON object:

    {
      ""tool"": {
        ""title"": ""Read book"",
        ""priority"": ""low"",
        ""parameters"": {
          ""title"": ""Read book"",
          ""due_date"": ""2024-12-31"",
          ""priority"": ""low""
        }
      }
    }

  4. You can now use the 'read_book' tool with the following parameters:

    title='Read book',
    due_date='",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}","The tool returns the current weather for the given location and unit. The parameters include:

location - The location to get the weather for.

unit - The unit to get the weather for.

The following screenshot shows the result of the 'get_weather' tool.

The 'get_weather' tool has a default parameter that returns a JSON object with a key 'tool' and a value of 'get_weather'. The 'get_weather' tool returns the weather for the given location and unit.

The 'get_weather' tool returns the weather for the given location and unit. The weather can be obtained using a JSON object with a key 'tool' and a value of 'get",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}","- Add 'bug_fix_deployed' to the 'parameters' field.

- Add 'email_notification_sent' to the 'parameters' field.

- Add 'email_notification_sent' to the 'parameters' field.

- Add 'email_notification_sent' to the 'parameters' field.

- Add 'email_notification_sent' to the 'parameters' field.

- Add 'email_notification_sent' to the 'parameters' field.

- Add 'email_notification_sent' to the 'parameters' field.

- Add 'email_notification_sent' to the 'parameters' field.

- Add '",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}","The 'search_web' tool is not a search engine. It is just a tool that can be used to find what you are looking for.

The 'search_web' tool is not a search engine. It is just a tool that can be used to find what you are looking for.

+

+

=== Using the 'search_web' tool to search for 'cryptocurrency prices' ===

+

+

{{bc|#

+

#!ruby

+

#!json

+

#!search_web

+

#!search_web_parameters

+

#!search_",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}","Parameters:

location: location to query.

unit: unit of the weather object.

The 'get_weather' tool can be used with any tool that supports JSON.

The 'get_weather' tool can be used with any tool that supports JSON.

You can use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.

Parameters:

location: location to query.

unit: unit of the weather object.

The 'get_weather' tool can be used with any tool that supports JSON.

The 'get_weather",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}","-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-

-",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}","You can also use the 'create_todo' tool to generate a JSON file with the following parameters: title='Review code', due_date='2025-09-01', priority='low', text='This is a test'

You can also use the 'create_todo' tool to generate a JSON file with the following parameters: title='Review code', due_date='2025-09-01', priority='low', text='This is a test'

You can also use the 'create_todo' tool to generate a JSON file with the following parameters: title='Review code', due_date='2025-09-01', priority='low', text='This is",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}","This is a good example of a tool that can be used to calculate a function.

To learn more about how to use the Calculator, see the Calculator page.

The 'calculate' tool can be used to create a new tool or edit an existing tool.

The 'calculate' tool can also be used to create a new tool, or edit an existing tool.

To create a new tool:

1. Click the 'calculate' tool.

The 'calculate' tool opens.

2. Select the expression to be calculated.

The expression can be a function or a list of expressions. The expression can also be an expression that is defined in a tool",sampling,EleutherAI/pythia-1.4b-deduped
True,True,True,True,False,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","This is the output I got:
{
    ""tool"": ""search_web"",
    ""parameters"": {
        ""num_results"": 3,
        ""query"": ""machine learning courses"",
        ""search_type"": ""natural"",
        ""search_term"": ""Machine Learning"",
        ""search_language"": ""en"",
        ""search_api_key"": ""AI_Assistant_Search_API_KEY""
    }
}

Note: I am using a search_api_key that I found here.
I am using Python 3.6.

A:

I found a solution. I am using python 3.6 and a",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}","Note that the 'calculate' tool does not take parameters. It can take any expression, but the parameters will be ignored.

### Use the 'calculate' tool

1. In the **Home** pane, click **Calculators** on the left side of the pane.

2. In the **Calculators** pane, click the **Calculator** tool.

3. In the **Expression** box, type **2+3*5**.

4. In the **Parameters** box, type **2, 3, and 5**.

5. Click **Calculate** on the **Calculate** tool.

6. In the **Result** box, click",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}","Send an email to a mailing list.

Parameters:

subject - the subject of the email.

recipient - the email address to send the email to.

body - the body of the email.

Parameters:

subject - the subject of the email.

recipient - the email address to send the email to.

body - the body of the email.

The output of the Send Email command is a JSON object with keys 'tool' and 'parameters'.

The Send Email tool uses a JSON-RPC interface to send the email. To test this tool, use the 'send_email' tool with the following parameters: recipient='analyst@data.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}","In order to use the email tool you will need to install it as follows:

1. Open the 'Tools' menu of the user interface.

2. Select the 'Send Email' tool.

3. Select the 'Email' button.

4. Specify the following parameters:

recipient='info@site.org', subject='Action Items', body='List of action items for next week.'

5. Click the 'Send' button.

6. Specify the following parameters:

body='List of action items for next week.'

7. Click the 'Send' button.

8. Select the 'Send Email' tool again.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}","A:

I had the same problem and I solved it by using the following code:
$output = array(
    'tool' => 'send_email',
    'parameters' => array(
        'subject' => 'Subject',
        'body' => 'Body',
    ),
);

$response = wp_mail('user@example.com', 'subject', $output, 'from@example.com');

This is the result of the email:
{
    ""tool"" => ""send_email"",
    ""parameters"" => array(
        'subject' => ""Subject"",
        'body' => ""Body"",",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}","The 'search_web' tool can also be used to retrieve the web pages that are available in the search result. This is useful for users who do not want to use the search result in a web browser.

To retrieve the web pages, use the following command:

$ curl -s -X GET 'https://search_web.cio.gov/search_web?q=sustainable+energy' -H 'Accept: application/json'

Note that the 'q' parameter is used to limit the search to the results that contain the 'sustainable energy' keyword. The 'q' parameter should be included in the URL and not as a query parameter.

A user can",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}","To be used in a tool, you will need to create a tool. To do that, follow the following steps:

1. Create a new tool:

To do this, go to your repository, create a new tool, and name it 'write_blog_post'.

2. Add your tool to the tool list:

In the tool's menu, click 'add tool', and then click 'add tool to list'.

3. Add the following JSON object to the tool:

The 'tool' key is the name of your tool, and the 'parameters' key is the list of parameters that you want your tool to use. For example, in this case, you want",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}","If you are using the 'get_weather' tool, please make sure to check the parameters and the weather forecast before running it.

This is the full list of available parameters for the 'get_weather' tool.

Parameters

Parameter

Description

unit

Unit of measure, must be a valid number.

location

Location. Must be a valid location.

parameters

JSON object with the parameters to use.

Returns

JSON object with the weather forecast.

This tool is designed to help you get a weather forecast for a given location. The tool uses the 'get_weather' tool to get the current weather forecast for the given location.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}","Note that the JSON object will be sent to the 'bob@company.org' address.

Using the 'send_email' tool

If you are using the 'send_email' tool, you need to specify the 'recipient' and 'subject' parameters. You can use any email address, but it is advisable to make sure that the email is sent to the correct recipient. The 'subject' parameter is optional.

You can send emails using the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}","A:

You can use the Python library scikit-learn to get this done.
import sklearn
import json

data = sklearn.datasets.load_boston()
X, y = data.data, data.target

X = X.astype('float32')
y = y.astype('float32')

X_train, X_test, y_train, y_test = sklearn.model_selection.train_test_split(X, y, test_size=0.2, random_state=42)

model = sklearn.ensemble.RandomForestRegressor(random_state=42",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}","You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.

+

+

=== Get the temperature of the weather ===

+

Use the 'get_temperature' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.

+

+

=== Get the temperature of the weather ===

+

Use the 'get_temperature' tool with the following parameters: location='Amsterdam', unit='",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}","Here is an example output:

{ 'tool': 'calculate', 'parameters': [ { 'type': 'string', 'name': 'expression', 'value': '10/2+7' } ] }

You can also use the 'calculate' tool to create a new tool, add a new parameter, and create a new tool using a template.

You can also use the 'add' tool with the following parameters: expression='10/2+7', template='calculator', and name='calculator'.

Here is an example output:

{ 'tool': 'add', 'parameters': [ { 'type': 'string', 'name': 'expression', '",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}","The tool can then be used as an API or a tool to be used by other tools.

I hope this helps.

A:

The Google Assistant can be used to search for information, but you cannot make it use the results from another search engine.
You can use a web search (Google, Bing, or DuckDuckGo) and get a list of results with the keyword ""electric vehicles"" and then use the results from the Google Assistant to ask the search engine to search for the exact same term.
If you search for ""electric vehicles"" on Google, you get a list of results:

I hope this helps.

A:

You can't.
But it is possible",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}","# Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.

# Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.

# Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys '",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}","The 'parameters' object contains a JSON object with the following keys:

'name'

'url'

'parameters'

'help'

'help_url'

'icon'

'icon_url'

'options'

'options_url'

'params'

'params_url'

'category'

'category_url'

'category_name'

'category_icon'

'category_icon_url'

'category_name'

'category_params'

'category_params_url'

'category_name'

'category_params_params",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}","You can also use the 'calculate' tool to find the number of digits in a string.

Use the 'calculate' tool with the following parameters: expression='int(10)'

Use the 'calculate' tool with the following parameters: expression='int(0)'

Use the 'calculate' tool with the following parameters: expression='int(0)'

Use the 'calculate' tool with the following parameters: expression='int(0)'

Use the 'calculate' tool with the following parameters: expression='int(0)'

Use the 'calculate' tool with the following parameters: expression='int(0)'

Use the 'calculate'",sampling,EleutherAI/pythia-1.4b-deduped
True,False,False,False,False,False,Incorrect tool name,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}","The result is a JSON object like this:

{

""tool"": {

""name"": ""Calculate"",

""parameters"": {

""expression"": ""100/4"",

""units"": ""m/s²""

}

}

}

To get the result as a text file, use the following command:

$ python3 -m json.tool -f calc_json.json

The output is a JSON file called calc_json.json.

The second tool that you can use is 'evaluate'. This tool can be used to create a 'expression' that can be evaluated. The following command will create a JSON object with",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}","The parameters are: expression=5+5*5. The tool will return a JSON object that has keys 'tool' and 'parameters'

You can also use the 'run' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.

The parameters are: expression=5+5*5. The tool will return a JSON object with keys 'tool' and 'parameters'

You can also use the 'run' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.

The parameters are: expression=5+5*5",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}","The 'get_weather' tool will return the temperature for Dubai. The 'unit' parameter must be specified as 'celsius'.

The 'get_weather' tool will return the temperature for Dubai. The 'unit' parameter must be specified as 'celsius'. The 'get_weather' tool will return the temperature for Dubai. The 'unit' parameter must be specified as 'celsius'.

The 'get_weather' tool will return the temperature for Dubai. The 'unit' parameter must be specified as 'celsius'. The 'get_weather' tool will return the temperature for Dubai. The 'unit' parameter must be specified as 'celsius'. The 'get_weather' tool will return",sampling,EleutherAI/pythia-1.4b-deduped
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}","The 'create_todo' tool can be used to create a todo list. It is available in the [https://github.com/google/toodle][1] repository.

[1]: https://github.com/google/toodle

## Example

```
$ python tools/create_todo.py
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Optimize database"",
    ""due_date"": ""2025-01-15"",
    ""priority"": ""high""
  }
}
```

## Configuration

The `create_todo` tool requires the",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.

Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.

Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.

Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}","A:

Try this:
from requests import get

url = 'https://api.openweathermap.org/data/2.5/weather?q=Sydney&appid=b94f8c8d7f4e9b9e5b8b5e0f3a0c2e6e9f2&units=metric'

response = get(url, headers={'User-Agent': 'python-requests/2.18.4'})

data = response.json()

for i in data['weather']['list']:
    print(i['main']['temp'])
    print(i['main']['",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}",": The 'get_weather' tool is used to retrieve weather data from the Internet. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

: The 'get_weather' tool is used to retrieve weather data from the Internet. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

: The 'get_weather' tool is used to retrieve weather data from the Internet. Use the 'get_weather' tool with the following parameters: location='Tok",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}","You can also use the 'get_weather' tool with the following parameters: location='Beijing', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

You can also use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit', unit_unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

You can also use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit', unit_unit='celsius', unit_unit_unit='degree'. Output only a JSON object with keys 'tool' and 'parameters'.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}","You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

−

*You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.

−

*You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and '",sampling,EleutherAI/pythia-1.4b-deduped
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","* ```create_todo:title='Buy groceries',due_date='2025-06-15',priority='low'```

This is an example of a `create_todo` task.

This is an example of a `create_todo` task.

```
{
  ""tool"": {
    ""parameters"": {
      ""name"": ""Buy groceries"",
      ""price"": 100,
      ""quantity"": 1,
      ""quantity_unit"": ""Quantity""
    }
  }
}
```

```
{
  ""tool"": {
    ""parameters"": {
      ""name"": ""Buy grocer",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}",":type: string
        :param: recipient: The recipient to send the email to.
        :type: string
        :param: subject: The subject of the email.
        :type: string
        :param: body: The body of the email.
        :type: string
        """"""

        if not recipient:
            raise ValueError('recipient cannot be None.')

        if not subject:
            raise ValueError('subject cannot be None.')

        if not body:
            raise ValueError('body cannot be None.')

        if not isinstance(recipient, (str, unicode)):
            raise ValueError('recipient must be a string.'",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}","The 'create_todo' tool is available in the 'applications' folder.

To use the 'create_todo' tool, first you must enable the 'create_todo' app.

The 'create_todo' tool can be used to create a new todo.

To create a new todo, run the 'create_todo' tool with the following parameters:

title='Complete report', due_date='2025-12-01', priority='low'.

This will create a todo named 'Complete report' with the following parameters:

title='Complete report', due_date='2025-12-01', priority='low'.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","The tool will provide you with a list of tools that are available in your system.

The 'tool' key is the name of the tool that you want to use.

The 'parameters' key is the list of parameters that you want to use.

The 'parameters' key is the list of parameters that you want to use.

The 'tool' key is the name of the tool that you want to use.

The 'parameters' key is the list of parameters that you want to use.

The 'parameters' key is the list of parameters that you want to use.

The 'tool' key is the name of the tool that you want to use.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}","This will return:

{

""tool"":""calculate"",

""parameters"":[

{

""value"":""3! + 4"",

""type"":""number""

}

]

}

The 'calculate' tool is part of the open source tools project. You can find more information about the tools project here.

The 'calculate' tool is a simple tool that calculates a number based on a condition.

Example:

{

""expression"":""3! + 4"",

""type"":""number""

}

This will return:

{

""tool"":""calculate"",

""parameters"":[",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}","* 'Calculator' tool: This tool calculates the number of days in the month and returns the value as a number.

  * 'Calculator' tool: This tool calculates the number of days in the week and returns the value as a number.

  * 'Calculator' tool: This tool calculates the number of days in the year and returns the value as a number.

  * 'Calculator' tool: This tool calculates the number of days in the year and returns the value as a number.

  * 'Calculator' tool: This tool calculates the number of days in the month and returns the value as a number.

  * 'Calculator' tool: This tool calculates the number of",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}","The 'tool' key contains the name of the tool, the 'parameters' key contains the parameters that can be set for the tool.

For example, to create a tool called 'backup', with the name 'backup', the following parameters would be used:

title='Backup data', due_date='2024-07-10', priority='high'

The 'backup' tool would be able to create a backup of your data. The 'backup' tool can be created by using the 'create_todo' tool.

Note:

This example was created using a JSON object as input. You can use any JSON object as input, but you must use a JSON object with the same",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}","You can use this as a script to automate your calculations.

The 'calculate' tool is a free tool. It is available as a free download from the tool's website.

Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'. You can use this as a script to automate your calculations.

The 'calculate' tool is a free tool. It is available as a free download from the tool's website.

Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}","send_email is a python tool that can be used to send email messages. It uses the email.message() function to send an email message.

This is a Python module that allows the user to send email messages using the email.message() function.

It is not designed to be used as a full email server but only as a simple interface.

The email.message() function is a Python function that takes a string of text as input and returns an email message object.

It takes parameters that are passed to the function in a dictionary. The dictionary has keys for each parameter and a value for each parameter.

Parameters

The parameters are:

recipient - The recipient of the",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}","The tool can be used with any tool that has a command line interface.

The 'create_todo' tool can be found in the Tools menu on the left side of the screen.

The 'create_todo' tool can also be run using the 'run' menu command.

The 'create_todo' tool can be found in the Tools menu on the left side of the screen.

The 'create_todo' tool can also be run using the 'run' menu command.

The 'create_todo' tool can be found in the Tools menu on the left side of the screen.

The 'create_todo' tool can also be run",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}","If you are using the 'send_email' tool with a parameter other than 'recipient='', you must also provide the recipient in the body of the email.

If you are using the 'send_email' tool with a parameter other than 'subject='', you must also provide the subject in the body of the email.

If you are using the 'send_email' tool with a parameter other than 'body='', you must also provide the body in the body of the email.

If you are using the 'send_email' tool with a parameter other than 'body='', you must also provide the body in the body of the email.

If you are using the 'send",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}","Note: If you use a different email address than the one in the recipient field, then it will be sent to the user with the email address you specified in the recipient field.

Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.

Note: If you use a different email address than the one in the recipient field, then it will be sent to the user with the email address you specified in the recipient field.

Use the 'send_email' tool with the following parameters: recipient='hr@business.",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}","- Search for AI news

- Get latest news

- Get news about AI

- Search for AI news

- Get latest news

- Get news about AI

- Search for AI news

- Get latest news

- Get news about AI

- Search for AI news

- Get latest news

- Get news about AI

- Search for AI news

- Get latest news

- Get news about AI

- Search for AI news

- Get latest news

- Get news about AI

- Search for AI news

- Get latest news

- Get news about AI

- Search for AI news

-",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}","The 'get_weather' tool is available at http://api.openweathermap.org/data/2.5/weather?q=Mumbai,India&appid=xxxxxxxx

In the 'get_weather' tool, the 'tool' key must be set to 'get_weather'. The 'parameters' key must be set to 'location', 'unit', and 'api_key'.

The 'get_weather' tool will return the following JSON object:

{ ""tool"": ""get_weather"", ""parameters"": { ""api_key"": ""xxxxxxxx"", ""unit"": ""celsius"", ""location"": ""Mumbai"", ""date"": ""2017-03-10T",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}","- [Google](https://cloud.google.com/vision/search-web/)

**NOTE**: The 'tool' key must contain at least one of the following strings:

  - 'Bounding box', 'color', 'landmarks', 'landmark_type', 'landmark_class', 'landmark_size', 'landmark_color', 'landmark_shape', 'landmark_class_type', 'landmark_class_name', 'landmark_class_color', 'landmark_class_size', 'landmark_class_shape', 'landmark_class_name', 'landmark_class_color', 'landmark_class_size', '",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}","Output:

{

""tool"": ""get_weather"",

""parameters"": {

""location"": ""New York"",

""unit"": ""celsius""

}

}

The 'get_weather' tool can be used with a tool that returns a JSON object.

This example uses the 'get_weather' tool with the 'location' and 'unit' parameters.

Output:

{

""location"": ""New York"",

""unit"": ""celsius""

}

The 'get_weather' tool can be used with a tool that returns a JSON object.

This example uses the 'get_weather",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}","You can use the 'create' tool to create a new tool.

Q:

How to add a header to a div that is inside an iframe?

I have an iframe that loads a page that is inside an iframe. The iframe is set to load with an id of ""iframe-load"" and the page I want to load is ""content.html"".
I want to add a header to the div that is inside the iframe.
The code for the div that is inside the iframe is as follows:
<div id=""content"" style=""height:500px; width:500px; position: absolute; top: 0; left: 0; z-index: -",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}","# You can also use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium', parameters='{""tool"":""exercise""}'. Output only a JSON object with keys 'tool' and 'parameters'.

# You can also use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium', parameters='{""tool"":""exercise"",""parameters"":{""name"":""Sasha""}'. Output only a JSON object with keys 'tool' and 'parameters'.

# You can also use the 'create_todo' tool with the following parameters",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}","You can also use the 'view' tool with the following parameters: expression='sqrt(4.0)'. Output only a JSON object with keys 'tool' and 'parameters'.


## How to build and run the example

1. [Download the example code](https://github.com/microsoft/vscode-languageserver-samples/archive/master.zip) and place it in the root of your project.
1. Open a command line and change into the `samples` directory.
1. Run `vscode-languageserver` with the following command:

    ```bash
    vscode-languageserver --debug --workspace=<path-to-project",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}","The 'send_email' tool can be used to send emails to users of your server.

The 'send_email' tool can be used to send emails to users of your server.

+

+

== Troubleshooting ==

+

+

=== Send Email Fails ===

+

+

This is an error message that is displayed when the email is sent and the email address is not valid.

+

+

{{{

+

! Error

+

! Error

+

! Error

+

! Error

+

! Error

+",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}","The 'tool' key should be a string containing the name of the tool that was used to create the object, for example 'create_todo'. The 'parameters' key should be a JSON object containing the parameters that were passed to the tool. The 'parameters' key should be a string containing the parameters that were passed to the tool.

The 'create_todo' tool returns a JSON object with keys 'tool' and 'parameters'. The 'tool' key should be a string containing the name of the tool that was used to create the object, for example 'create_todo'. The 'parameters' key should be a JSON object containing the parameters that were passed to the tool. The 'parameters' key should",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}","To make a list of all your todo items, you can use the 'list_todo' tool with the following parameters: title='List todos', due_date='2024-05-05', priority='medium', filters='[{""name"": ""todo""}]'

To make a list of all your todo items, you can use the 'list_todo' tool with the following parameters: title='List todos', due_date='2024-05-05', priority='medium', filters='[{""name"": ""todo""}]'

To make a list of all your todo items, you can use the 'list_todo' tool with the following parameters: title='List todos",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}","The 'calculate' tool is a simple tool that can be used to evaluate expressions. It is based on the Python library pysc2 and the Calculator class. The tool is implemented using a simple Python script. The tool is configured in the main configuration file, which is located in the tools/ directory. The tool is configured using the 'tool' parameter. This parameter is a list of expressions that the tool is capable of evaluating. The 'calculate' tool is configured to only return a JSON object with the keys 'tool' and 'parameters'. The 'parameters' key is an object that contains all the parameters that are required to evaluate the expression.

The 'calculate' tool is configured to return a",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","---
author:
- 'F. P. C. Albuquerque'
- 'N. L. da Silva'
- 'D. A. Garcia'
- 'E. E. M. Costa'
- 'G. A. Nunes'
- 'J. L. Alonso'
- 'C. A. B. de Lima'
- 'A. A. B. Nascimento'
- 'D. M. Oliveira'
- 'D. A. Sá'
- 'D. S. Sá'
- 'R. A. S. Souza'
- 'M. T. Souza'
- '",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}","This can be used for many purposes, e.g. send emails to the recipient, or send a link to a web page to the recipient.

The 'send_email' tool uses a JSON-RPC API to send emails. This tool can also send a web page to the recipient, if a URL is given in the body. The tool can send a web page to any recipient, including the recipient's email address. The 'send_email' tool uses the 'send_mail' tool to send emails. The 'send_mail' tool uses the 'send_email' tool to send emails. The 'send_email' tool uses the 'send_mail' tool to send emails. The 'send_mail",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}","Now, go to the 'search_web' tool and enter the 'blockchain technology' as the query.

Then, use the 'search_web' tool with the following parameters:

query='blockchain technology', num_results=9

and click the 'Search' button.

The tool will return you the following JSON object:

The tool 'search_web' returns a JSON object with the following keys:

The tool 'search_web' returns a JSON object with the following keys:

The tool 'search_web' returns a JSON object with the following keys:

The tool 'search_web' returns a JSON object with the following keys:",sampling,EleutherAI/pythia-1.4b-deduped
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}","The 'tool' key will contain the name of the tool used, and the 'parameters' key will contain the parameters used to search for the results. The 'parameters' key will be a dictionary with the following keys: 'query', 'num_results', 'sort_by', 'sort_order', 'page_size', and 'page_token'. The 'sort_by' key will be a string indicating the sort order (e.g. 'relevance', 'date', 'title'). The 'sort_order' key will be a string indicating the sort order (e.g. 'asc', 'desc'). The 'page_size' key will be an integer indicating the number of results to return per",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","The 'tool' key will contain the name of the tool used, and the 'parameters' key will contain the parameters used to search for the best laptops in 2025.",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","The 'tool' key should contain the name of the tool used, and the 'parameters' key should contain the parameters used to execute the tool. The tool should be a string that can be executed using the 'execute_tool' method. The 'parameters' key should contain a dictionary with the parameters passed to the tool. The tool should be able to handle multiple parameters and return a JSON object with the results. The tool should be able to handle errors and return a JSON object with an error message. The tool should be able to handle pagination and return a JSON object with the results for the specified number of pages. The tool should be able to handle pagination and return a JSON object with the results for the specified page. The tool",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","The 'tool' key will contain the name of the tool used, and the 'parameters' key will contain the parameters used to search for the COVID variants. The JSON object will be formatted in a way that is easy to read and understand.",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}","The 'tool' key will contain the name of the tool, and the 'parameters' key will contain the parameters for the tool. The tool name is case-insensitive, so you can use 'quantum_computing' or 'quantum_computing_toolkit' as the tool name. The parameters are a dictionary with the tool's parameters. The tool's parameters are case-sensitive, so you can use 'qc_parameters' or 'qc_parameters' as the tool's parameters. The tool's parameters are a dictionary with the tool's parameters. The tool's parameters are case-sensitive, so you can use 'qc_parameters' or 'q",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}",The 'tool' key will be 'search_web' and the 'parameters' key will contain the query and the number of results to return.,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}",The tool should be able to search for photography techniques on the web and return a list of results. The parameters should include the following: - 'query': the search query - 'num_results': the number of results to return. The tool should return a list of dictionaries with the following keys: - 'tool': the name of the tool - 'parameters': the search query and number of results. The tool should be able to handle different search queries and return a list of dictionaries for each query. The tool should also be able to handle different search parameters and return a list of dictionaries for each parameter. The tool should be able to handle different search engines and return a list of dictionaries for each search engine. The tool,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","The 'tool' key should contain the name of the tool used, and the 'parameters' key should contain the parameters used in the search. The 'parameters' key should be a dictionary with the following keys: 'query', 'num_results', 'sort_by', 'sort_order', 'page_size', and 'page_token'. The 'sort_by' key should be a string indicating the sort order (e.g. 'relevance', 'date', 'rating'). The 'sort_order' key should be a string indicating the sort order (e.g. 'asc', 'desc'). The 'page_size' and 'page_token' keys should be integers indicating the number of results",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","The 'tool' key will contain the name of the tool used, and the 'parameters' key will contain the parameters used to search for the results. The tool and parameters will be in the format 'tool_name:parameters'.",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}",The 'tool' key will be 'search_web' and the 'parameters' key will contain the query and number of results. The JSON object will be formatted as a string.,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}","The 'tool' key should contain the name of the tool used, and the 'parameters' key should contain the parameters used in the tool. The tool should be a string that represents the name of the tool. The parameters should be a dictionary that contains the parameters used in the tool. The tool and parameters should be separated by a colon. The tool should be a string that represents the name of the tool. The parameters should be a dictionary that contains the parameters used in the tool. The tool and parameters should be separated by a colon. The tool should be a string that represents the name of the tool. The parameters should be a dictionary that contains the parameters used in the tool. The tool and parameters should be separated by a colon. The",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","The 'tool' key will contain the name of the tool used, and the 'parameters' key will contain the parameters used to search for the results. The 'parameters' key will contain a dictionary with the following keys: 'query', 'num_results', 'sort_by', 'sort_order', 'page_size', and 'page_token'. The 'sort_by' key will be either 'title' or 'date_added', and the 'sort_order' key will be either 'asc' or 'desc'. The 'page_size' and 'page_token' keys will be used to paginate the results. The 'page_token' key will be used to retrieve the next page of results",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}","The 'tool' key will contain the name of the tool used, and the 'parameters' key will contain the parameters used to search for the results. The tool will be 'search_web' and the parameters will be 'query=electric vehicles&num_results=10'.",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}","The 'tool' key should contain the name of the tool used, and the 'parameters' key should contain the parameters used to search for the recipes. The JSON object should be formatted in a way that is easy to read and understand.",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","The 'tool' key will contain the name of the tool used, and the 'parameters' key will contain the parameters used to search for the results. The 'search_web' tool is a popular tool for searching the web for information. It uses the Google search API to search for results based on the given query. The 'num_results' parameter specifies the number of results to return.",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","The 'tool' key should contain the name of the tool used, and the 'parameters' key should contain the parameters used in the tool. The tool should be a string that represents the name of the tool. The parameters should be a dictionary that contains the parameters used in the tool. The tool and parameters should be separated by a colon. The tool should be case-insensitive. The parameters should be case-insensitive. The tool and parameters should be separated by a colon. The tool should be case-insensitive. The parameters should be case-insensitive. The tool and parameters should be separated by a colon. The tool should be case-insensitive. The parameters should be case-insensitive",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","The 'tool' key should contain the name of the tool used, and the 'parameters' key should contain the parameters used to execute the tool. The tool should be a string that can be executed using the 'execute_tool' tool. The parameters should be a dictionary with the tool's arguments. The tool should be able to handle multiple parameters, separated by commas. The tool should be able to handle spaces and special characters in the parameters. The tool should be able to handle multiple queries at once. The tool should be able to handle errors and return appropriate error messages. The tool should be able to handle pagination. The tool should be able to handle pagination. The tool should be able to handle pagination. The tool",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","The 'tool' key should contain the name of the tool used, and the 'parameters' key should contain the parameters used in the tool. The tool should be a string that represents the name of the tool. The parameters should be a dictionary that contains the parameters used in the tool. The tool and parameters should be separated by a colon. The tool should be case-insensitive. The parameters should be case-insensitive. The tool and parameters should be separated by a colon. The tool should be case-insensitive. The parameters should be case-insensitive. The tool and parameters should be separated by a colon. The tool should be case-insensitive. The parameters should be case-insensitive",greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}",,greedy,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}",Your code should be well-documented and easy to understand. Please make sure to test your code thoroughly and use appropriate variable names.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}",The tool should be a string that identifies a tool for searching web pages. The parameters should be a list of strings that contain search queries. The search_web tool can be found here: https://docs.google.com/spreadsheets/d/1Qf8jKmBZVf3Uw07Qg9Um3F6fYBw0J_H8XNyQMJwvqz5/edit#gid=0.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}","The tool should return the temperature in Fahrenheit, and the parameters should include the location and unit. The 'weather_api_url' should be set to 'https://api.openweathermap.org/data/2.5/weather'.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}","The 'tool' key should be 'send_email'. The 'parameters' key should contain the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","```
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""best laptops 2025"",
    ""num_results"": 5
  }
}
```

2. Display a list of the top 5 best laptops for a specific region using the 'get_region_best_laptops' tool. Use the 'search_web' tool with the following parameters: region='usa', num_results=5. Output a JSON object with keys 'tool', 'parameters', 'results', 'region', and 'laptops'.

```
{
  ""tool"": ""get_region_",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","If no results are found, return an empty JSON object. Use the 'user_input' tool with the following parameters: question='Which country is the world's largest exporter of crude oil?', num_results=5. Output a list of the top 5 countries that export the most crude oil. Use the 'user_input' tool with the following parameters: question='Who is the President of the United States?', num_results=5. Output a list of the top 5 presidents in the United States, in alphabetical order. Use the 'assistant_assistant' tool with the following parameters: question='What is the capital of China?', num_results=5. Output",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","Example: ```json { ""tool"": ""search_web"", ""parameters"": { ""query"": ""COVID variants"", ""num_results"": 7 } } ```",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}",Use the 'todo_list' tool to create a JSON object with a list of tasks. Output the JSON object with keys 'tasks' and 'next_due_date'. Use the 'assistant' tool to create a JSON object with a string as 'assistant' and a list of strings as 'assistant_assistant_list'. Output the JSON object with keys 'assistant_assistant_list' and 'assistant'. Use the 'assistant' tool to create a JSON object with a string as 'assistant' and a list of strings as 'assistant_assistant_assistant_list'. Output the JSON object with keys 'assistant_assistant_assistant_list' and ',sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}","Expected output: { 'tool': 'calculate', 'parameters': {'expression': '2^4-1'} }",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}","The 'tool' key should contain the name of the tool ('get_weather') and its parameters. The 'parameters' key should contain the location and unit parameters, separated by commas.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}","The 'tool' key contains the name of the tool and the 'parameters' key contains the parameters that were passed to the tool. For example, for the 'send_email' tool, the 'parameters' key might contain a dictionary with keys 'to', 'subject', 'body', and 'from'. Note: This script is only intended to be used by an AI assistant. It does not have the capability to perform tasks on behalf of humans.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}","The tool will be a string with the name of the tool, the arguments, and the expected output format. The parameters will be an object with the following keys: 'url', 'headers', 'method', 'json_data', 'query', 'encoding', 'encoding_type'. The tool should be able to handle any text or JSON input. The tool should return a JSON object with the tool name, the expected output format, and the input JSON object if it exists.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}",The tool should return the current weather conditions for Moscow in Celsius. The parameters should include the location parameter and the unit parameter. The tool should validate that the location parameter is a string and the unit parameter is a string. The tool should use the weather API to retrieve the weather data and return the results in JSON format. The output should be formatted in the same way as the input parameters.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}",The 'tool' key should be set to 'get_weather'. The 'parameters' key should have a value containing the location and unit parameters for the weather forecast. The output should be formatted in JSON.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}",The 'tool' key should be 'calculate' and the 'parameters' should contain the expression 'cos(0)'.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}","The tool 'create_todo' is used to create a todo item. The parameters 'title', 'due_date', 'priority' are used to define the todo item.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}","The tool 'get_weather' returns the current weather conditions for a location, including temperature, humidity, and wind speed. The JSON output should include the tool name and parameters, as well as the weather data. The tool should be compatible with Python 3.6+. The weather data should be returned in a JSON object, with the following keys: 'temperature', 'humidity', 'wind_speed', 'wind_degree_angle', 'wind_direction'. The JSON output should be formatted in a way that is easy to read and understand for humans.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}","The tool is a popular tool for finding information on the web. The parameters include the query string, the number of results to return, and the language used to search. The JSON object contains the following properties: tool: 'search_web' parameters: {'query': 'photography techniques', 'num_results': '5'}",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}","The tool 'search_web' takes a query parameter and returns a JSON object with the search results. The JSON object has a 'tool' key that contains the name of the tool used and a 'parameters' key that contains the search parameters. The 'parameters' key contains a list of dictionary objects with the query parameters. For example, if the query parameter is 'DIY home improvement', the 'parameters' key contains a dictionary object with the following parameters: {'search_terms': 'DIY home improvement', 'num_results': 5, 'sort_by': 'date', 'sort_order': 'desc', 'search_terms': 'DIY home improvement', 'num_results': 5,",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}","The 'tool' key contains the name of the tool that was used, while the 'parameters' key contains the parameters passed to the tool. You can find the documentation for this tool in the 'tools' folder. 5. Test the tool: Run the test tool with the same parameters as the real one. You should receive a JSON object with the same information as the real tool. 6. Save the JSON object: Save the JSON object with the name 'policy_change_email' in the 'output' folder. 7. Send the email: Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}","The 'tool' key will contain the name of the tool used (e.g. 'log'), and the 'parameters' key will contain the input parameters (e.g. '100'). The JSON object should be well-formed and adhere to JSON standards.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","The 'tool' key should contain a JSON object with a 'name' key and a 'url' key, pointing to the web page for the given tool. The 'parameters' key should contain a JSON array with the parameters for the tool, separated by commas. The 'parameters' array should contain objects with keys 'key1' and 'value1', 'key2' and 'value2', ..., 'keyN' and 'valueN'.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}","The 'tool' key should have a value of 'weather', while the 'parameters' key should have a list of key-value pairs with the following values:

- temperature: 'celsius'
- location: 'Mexico City'
- unit: 'celsius'

Sample output:

```
{
    ""tool"": ""weather"",
    ""parameters"": [
        {""temperature"": ""celsius"", ""location"": ""Mexico City"", ""unit"": ""celsius""}
    ]
}
```",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}",The 'tool' key should be set to 'weather' and the 'parameters' key should be set to the location and unit parameters. The output should be formatted as a JSON object. Use appropriate comments to explain the code.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","The tool is a free online tool that offers automated scanning, vulnerability assessment, and security audit services. It uses advanced machine learning algorithms to detect and report vulnerabilities in software, web applications, and databases. The parameters are: query='cybersecurity threats', num_results=7. The 'search_web' tool is an automated tool for performing web scanning. It uses a combination of techniques to scan web pages and detect potential security risks. The output is a JSON object with the following keys: 'tool', 'parameters', 'results', and 'status'. The 'status' key indicates whether the scan was successful or not. In this case, the scan was successful, indicating that the website",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}","The 'tool' key should contain the name of the tool that created the task. The 'parameters' key should contain the parameters of the task. If you need help, refer to the following resources: https://dev.to/gabriel_leonardo/using-python-and-json-to-create-tasks-and-schedule-tasks-36jf

1. Import the necessary libraries.

```python
import json

import requests
from bs4 import BeautifulSoup

from datetime import datetime, timedelta
```

2. Use the 'create_todo' tool to create a task.

```python
def create_todo(title",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}","Use the 'list_tools' tool to get a list of all available tools. Output a JSON object with keys 'tool' and 'parameters'. Use the 'get_tool' tool to get details about a specific tool. Output a JSON object with keys 'tool', 'parameters', 'created_at', 'updated_at', 'due_date', 'priority', 'assistant_id'. Use the 'update_tool' tool to update a specific tool. Use the 'delete_tool' tool to delete a specific tool. Use the 'get_tools_by_assistant_id' tool to get a list of tools created by a specific assistant. Output a JSON object with keys 'assistant_id',",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}","If any error occurs, return an error message.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}","If the tool is not available or the parameters are invalid, return a 400 error. The 'create_todo' tool should validate the input parameters using a list of predefined validators. The list of predefined validators can be stored in a file or fetched from a database. The tool should return a valid JSON object with a 'tool' key and a 'parameters' key containing the validated parameters. The 'create_todo' tool should validate that the 'title', 'due_date', 'priority', and 'description' parameters are not empty. The 'create_todo' tool should validate that the 'due_date' parameter is in the format 'YYYY-MM-DD",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}","```

In this example, we're using the `get_weather` tool with the `location` parameter set to 'Singapore' and the `unit` parameter set to 'fahrenheit'. The `output` method will return a JSON object with the `tool` and `parameters` keys, containing the weather data as a JSON object.

3. Use `try-except` blocks

When using `requests` to make HTTP requests, there are some cases where the response may not be successful. For example, if the server returns a 404 Not Found error, `requests` will return a `ConnectionError` exception with an error message. In such cases, it's a good",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}","The 'tool' key contains the name of the tool, while the 'parameters' key contains the parameters specified in the query. The tool returns the top 10 cryptocurrency prices as a JSON object. If the tool returns an error or is unable to retrieve data, the output will be a JSON object with an empty 'tool' and 'parameters' keys.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}",Ensure the JSON structure is consistent with the documentation.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}",Your output should be in the same format as the original input.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}","The tool 'create_todo' is a built-in tool that allows you to create a new to-do item in the system. The parameters are the inputs you provided: title='Review code', due_date='2025-09-01', priority='low'. Use the 'get_todos' tool with the following parameters: user_id='user_id_from_api_call'. Output only a JSON object with keys 'todos' and 'user_id'. The tool 'get_todos' is a built-in tool that allows you to retrieve all the to-do items created by the user with the given user_id. The user_id is the ID",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}",The 'tool' key should be 'calculate'. The 'parameters' key should contain the expression.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}",The tool should be 'search_web' and the parameters should include the search query and number of results.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}","The 'tool' key should contain the name of the tool and the 'parameters' key should contain the values of the expression. The 'parameters' key should be a JSON object with the parameters separated by commas. Example output: { ""tool"": ""calculate"", ""parameters"": { ""expression"": ""2+3*5"" } }",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}",Parameters: recipient: Email address of the recipient. Subject: Title of the email. Body: Body of the email.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}","The tool is called 'search_web' and its parameters are: query='sustainable energy', num_results=6. This tool returns a list of web pages that match the specified query and return a maximum of 6 results.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}","The 'tool' key should contain the name of the tool and the 'parameters' key should contain the parameters for the tool as a JSON object. Example: {'tool': 'create_todo', 'parameters': {'title': 'Write blog post', 'due_date': '2025-04-01', 'priority': 'high'}}",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}",Ensure that the output is formatted correctly.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}",Use the 'get_user_data' tool to get user data. Use the 'get_project_data' tool to get project data. Use the 'get_user_project_data' tool to get user project data. Use the 'get_project_task_data' tool to get project task data. Use the 'get_project_task_status' tool to get task status. Use the 'get_project_task_completed_at' tool to get task completed date. Use the 'get_project_task_duration' tool to get task duration. Use the 'get_project_task_progress' tool to get task progress. Use the 'get_project_task_status_by,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}","Example output: { ""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit"" } }",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}",This will allow the 'send_email' tool to be used with other tools.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}","If the input is not a valid expression, output an error message. If the input is an empty string, output an error message. If the input is a valid expression but contains spaces, output an error message. If the input is a valid expression but does not have a valid operator, output an error message. If the input is a valid expression but does not have a valid operand, output an error message. If the input is a valid expression but does not have a valid operand, output an error message. If the input is a valid expression but does not have a valid operator, output an error message. If the input is a valid expression but does not have a valid operand, output an error message. If the input is",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}",Use Python 3 and the `requests` library to make the API call.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}","Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='celsius'. Output only a JSON object with keys 'tool",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}","If the tool 'create_todo' is not available, return an error message. """"""
        tool = ""create_todo""
        parameters = {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}
        result = api.execute_tool(tool, parameters)
        return jsonify({""tool"": tool, ""parameters"": parameters, ""result"": result})


# Create route for editing a todo
@app.route(""/todo/<todo_id>"", methods=[""GET"", ""POST""])
def edit_todo(todo_id):
    """"""",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}","```

```python
import requests

response = requests.get('https://api.openweathermap.org/data/2.5/weather', params={'q': 'Beijing', 'appid': 'YOUR_API_KEY_HERE'})

json_response = response.json()

weather = json_response['weather'][0]

print(f'The weather in Beijing is {weather[""description""]} at {weather[""temp""]:.1f}°F (°C)')
```

In this example, we use the `requests` library to send a GET request to the OpenWe",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","The 'tool' key will be the name of the tool you used (e.g. 'create_todo') and the 'parameters' key will contain the parameters for that tool (e.g. {'title': 'Buy groceries', 'due_date': '2025-06-15', 'priority': 'low'}).",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}","Examples:

```
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""sales@company.com"",
        ""subject"": ""New Features"",
        ""body"": ""New features added to the platform.""
    }
}
```

```
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""support@company.com"",
        ""subject"": ""New Features"",
        ""body"": ""New features added to the platform. Thank you for your support.""
    }
}
```

```
{
    ""tool"":",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}",Use the 'get_todo' tool with the following parameters: 'todo_id=42'. Output the information about the specified todo. Use the 'get_todo_by_user' tool with the following parameters: 'user_id=12345'. Output a list of all users that have a todo with the specified title. Use the 'get_users_with_todo' tool with the following parameters: 'todo_title='Complete report'. Output a list of all users that have a todo with the specified title and due date. Use the 'get_todo_by_user_and_due_date' tool with the following parameters: 'user_id=1,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","```

Response:

```
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""space exploration"",
    ""num_results"": 5
  }
}
```

This example shows how to use the 'search_web' tool to search for space exploration articles on Google News. The tool uses the 'search_results' tool to retrieve the results and 'json' to output the JSON object with the 'tool' and 'parameters' keys.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}","Expected output: { ""tool"": ""calculate"", ""parameters"": { ""expression"": ""3! + 4"" } }",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}","The 'tool' key should contain the name of the tool, and the 'parameters' key should contain the parameters for that tool. The 'calculate' tool should have parameters 'expression' and 'precision'.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}","If the tool is not recognized, return an error message.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}","The 'tool' key should contain the name of the tool, 'weather' for 'get_weather' tool. The 'parameters' key should contain the location and unit parameters.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}",The 'tool' key contains the name of the tool that was used. The 'parameters' key contains the parameters passed to the tool. The JSON output will be a dictionary with these keys.,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}","If the expression is valid, use the 'calculate' tool with the same expression. If the expression is invalid, display an error message.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}","Examples:

```
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Exercise"",
    ""due_date"": ""2024-11-25"",
    ""priority"": ""medium""
  }
}
```

```
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Cooking"",
    ""due_date"": ""2024-11-25"",
    ""priority"": ""high""
  }
}
```

```
{
  ""tool"": ""create_t",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}","The 'tool' key should contain the name of the tool, while the 'parameters' key should contain the values passed to the tool. For example:

```
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""sin(45)""
  }
}
```",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}","Use the 'list_todo' tool with the following parameters: due_date='2025-03-10'. Output a JSON object with keys 'title', 'due_date', 'priority', 'user', 'assistant', and 'parameters'. Use the 'get_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10'. Output a JSON object with keys 'title', 'due_date', 'priority', 'user', 'assistant', 'parameters', 'description', 'image_path', and 'file_name'. Use the 'delete_todo' tool with the following parameters: title",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}","The 'tool' key should contain the name of the tool (in this case 'create_todo') and the 'parameters' key should contain the arguments passed to the tool. The 'parameters' key should be a list containing the arguments passed to the tool. The 'tool' key should also contain the name of the tool, the 'parameters' key should contain a list containing the arguments passed to the tool, and the 'output' key should contain the output of the tool.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}","If the expression evaluates to a negative value, output the result as a JSON object with keys 'error' and 'message'. Otherwise, output the result as a JSON object with keys 'result' and 'value'.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","""""""
    print(create_todo(title='Fix bug #42', due_date='2025-02-20', priority='medium'))


if __name__ == '__main__':
    main()
```

In this example, the `main` function calls the `create_todo` function with the given parameters. The `create_todo` function uses the `create_todo_tool` method to create a JSON object that can be sent to the AI assistant. The `output_todo` function outputs the JSON object to the console.",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}","The 'tool' key should contain the name of the tool (in this case, 'send_email'). The 'parameters' key should contain the parameters (in this case, recipient and subject).",sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}",,sampling,TinyLlama/TinyLlama-1.1B-Chat-v1.0
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}","The tool should be a function that takes in a mathematical expression and returns the result of the expression.
{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}",greedy,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}","The tool should be a function that takes in a URL and returns a JSON object with the parameters.
Input: What are some good tutorials for Python?

{
  ""tool"": ""python tutorials"",
  ""parameters"": {
    ""url"": ""https://www.youtube.com/watch?v=1X8888888888""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}","The tool should be 'get_weather' and the parameters should be 'location='Sao Paulo', unit='fahrenheit'.
{""tool"":""get_weather"",""parameters"":{""location"":""Sao Paulo"",""unit"":""fahrenheit""}}

I apologize, but as an AI language model, I am not able to provide weather information or perform any actions that require access to the internet or external services. However, I can provide you with the necessary information to perform the task using the 'get_weather' tool with the given parameters.",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Toronto, rounded to the nearest degree, and the unit should be Fahrenheit.
Sure! Here's the JSON object with the tool and parameters:

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Toronto"",
    ""unit"": ""fahrenheit""
  }
}
```

This JSON object contains the tool and parameters for retrieving the current temperature in Toronto, rounded to the nearest degree, and the unit is Fahrenheit.",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}","The tool should be 'send_email' and the parameters should be 'recipient', 'subject', and 'body'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""alice@example.com"",
    ""subject"": ""Meeting Agenda"",
    ""body"": ""Please find the agenda attached.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","The JSON object should also include the 'parameters' key with the value of 'https://www.example.com/laptops-2025'.
{""tool"": ""https://www.example.com/laptops-2025"", ""parameters"": null}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","The tool should be 'search_web' and the parameters should be 'query='stock market today' and 'num_results=5'.
{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","The tool should be a function that takes in a query and returns a list of dictionaries, where each dictionary represents a result from the search. The values in the dictionaries should be the results of the search. The parameters should be the query and the number of results to return. The tool should be able to handle multiple queries and return the results in a structured format.
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""COVID variants"",
    ""num_results"": 7
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}","The tool should be a function that takes in a string and returns a string. The parameters should be a dictionary with keys 'query' and 'num_results'.
query='quantum computing', num_results=5
{
  ""tool"": ""function"",
  ""parameters"": {
    ""query"": ""quantum computing"",
    ""num_results"": 5
  }
}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}","The tool should be a function that takes in a mathematical expression and returns the result of the expression.
Input: 6/2+4

To calculate the result of the expression `6/2+4`, we can define a function called `calculate` that takes in a mathematical expression as a parameter. Here's the code:

```python
def calculate(expression):
    # Convert the expression to a string
    expression = str(expression)
    
    # Evaluate the expression
    result = eval(expression)
    
    return result
```

Now, let's use this function to calculate the result of the expression `6/2+4`:

```python
result = calculate('6/2+4')
print(result)
```

Output",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}","The tool should be 'create_todo' and the parameters should be 'title='Meditate', due_date='2024-10-30', priority='high'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Meditate"",
    ""due_date"": ""2024-10-30"",
    ""priority"": ""high""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}","The tool should be 'send_email' and the parameters should be 'recipient', 'subject', and 'body'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""designer@studio.com"",
    ""subject"": ""Security Alert"",
    ""body"": ""Security alert - change your password.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}","The tool should be 'send_email' and the parameters should be 'recipient', 'subject', and 'body'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""ceo@startup.ai"",
    ""subject"": ""Urgent Request"",
    ""body"": ""We need your immediate response.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}","The tool should be a function that takes an integer as input and returns the result of raising 2 to the power of that integer.
{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}",greedy,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}","The tool should be a function that takes an integer as input and returns the result of the expression. The parameters should be the input integer.
{""tool"": ""function"", ""parameters"": {""input"": 4}}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Los Angeles, rounded to the nearest degree, and the unit should be Fahrenheit.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}

{""",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}","The tool should be 'send_email' and the parameters should be 'recipient='president@university.edu', 'subject='Holiday Schedule', 'body='Office holiday schedule.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""president@university.edu"",
    ""subject"": ""Holiday Schedule"",
    ""body"": ""Office holiday schedule.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}","The tool should be 'send_email' and the parameters should be 'recipient='dev@coders.com', 'subject='Performance Feedback', 'body='Performance review feedback for Q1.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""dev@coders.com"",
    ""subject"": ""Performance Feedback"",
    ""body"": ""Performance review feedback for Q1.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}","The tool should be 'search_web' and the parameters should be 'query='climate change report' num_results=10'.
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""climate change report"",
    ""num_results"": 10
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='Moscow', unit='celsius'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}

I apologize, but as an AI language model, I am not able to provide the 'get_weather' tool with the parameters 'location='Moscow', unit='celsius'. However, I can provide you with the JSON object with the tool and parameters you requested.",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}","The tool should be a function that takes an integer as input and returns the result of raising 2 to that integer.
{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title='Organize files', due_date='2024-08-20', priority='medium'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Organize files"",
    ""due_date"": ""2024-08-20"",
    ""priority"": ""medium""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Berlin, and the parameters should be in the format 'location=<location>,unit=<unit>'.
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Berlin"",
    ""unit"": ""fahrenheit""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}","The tool should be 'calculate' and the parameters should be 'expression='cos(0)'.
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""cos(0)""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}","The tool should be 'create_todo' and the parameters should be 'title='Schedule meeting', due_date='2025-10-20', priority='high'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Schedule meeting"",
    ""due_date"": ""2025-10-20"",
    ""priority"": ""high""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title='Call client', due_date='2025-05-20', priority='medium'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Call client"",
    ""due_date"": ""2025-05-20"",
    ""priority"": ""medium""
  }
}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='Paris', unit='celsius'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"",",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title='Prepare presentation', due_date='2025-11-15', priority='medium'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Prepare presentation"",
    ""due_date"": ""2025-11-15"",
    ""priority"": ""medium""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='Cairo', unit='celsius'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}

I apologize, but as an AI language model, I am not able to provide the 'get_weather' tool with the parameters 'location='Cairo', unit='celsius'. However, I can provide you with the JSON object with the tool and parameters you requested.",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}","The tool should be able to handle multiple queries and return the top 5 results for each query.
{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}","The tool should also include a section for 'notes' with a JSON object containing the date, time, and location of the tool's use. The tool should not be used for illegal activities or to harm others. The parameters for the tool should be in the format of a JSON object with keys 'type', 'location', and 'date'. The notes section should only include information that is relevant to the tool's purpose and should not contain personal information. The tool should not be used for illegal activities or to harm others. The parameters for the tool should be in the format of a JSON object with keys 'type', 'location', and 'date'. The notes section should only include information that is relevant to the tool's purpose and should not contain",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}","The tool should be 'send_email' and the parameters should be 'recipient='contact@firm.biz', 'subject='Policy Change', 'body='New policy effective next month.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""contact@firm.biz"",
    ""subject"": ""Policy Change"",
    ""body"": ""New policy effective next month.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}","The tool should be 'calculate' and the parameters should be 'expression' with the value 'log(100)'.

{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","The tool should also include a section for each tip with the title, description, and a link to the original tip. The tool should be able to handle multiple tips and their corresponding links.
{
  ""tool"": {
    ""name"": ""Remote Work Tips"",
    ""description"": ""Tips for remote work"",
    ""links"": [
      {
        ""title"": ""Remote Work Tips"",
        ""description"": ""Remote work tips"",
        ""link"": ""https://example.com/remote-work-tips""
      }
    ]
  },
  ""parameters"": [
    {
      ""title"": ""Remote Work Tips"",
      ""description"": ""Tips for remote work"",
      ""link"": ""https://example.com/remote-work-tips""",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='Mexico City', unit='celsius'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}

I apologize, but as an AI language model, I am not able to provide the 'get_weather' tool with the parameters 'location='Mexico City', unit='celsius'. However, I can provide you with the JSON object with the tool and parameters you requested.",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}","The tool should be 'get_weather' and the parameters should be 'location='London', unit='fahrenheit'.
get_weather(location='London', unit='fahrenheit')",greedy,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","The tool should return the top 7 results from the search.
{""tool"": ""cybersecurity threats"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}","The tool should be 'send_email' and the parameters should be 'recipient='manager@domain.net', 'subject='Proposal Draft', 'body='Draft proposal for your review.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""manager@domain.net"",
    ""subject"": ""Proposal Draft"",
    ""body"": ""Draft proposal for your review.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}","The tool should be 'create_todo' and the parameters should be 'title='Plan vacation', due_date='2025-07-05', priority='high'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Plan vacation"",
    ""due_date"": ""2025-07-05"",
    ""priority"": ""high""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title='Update website', due_date='2025-08-10', priority='medium'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Update website"",
    ""due_date"": ""2025-08-10"",
    ""priority"": ""medium""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}","The tool should be 'send_email' and the parameters should be 'recipient='team@project.io', 'subject='Weekly Report', 'body='Weekly progress report is ready.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""team@project.io"",
    ""subject"": ""Weekly Report"",
    ""body"": ""Weekly progress report is ready.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}","The tool should be 'create_todo' and the parameters should be 'title='Read book', due_date='2024-12-31', priority='low'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Read book"",
    ""due_date"": ""2024-12-31"",
    ""priority"": ""low""
  }
}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}","The tool should be 'get_weather' and the parameters should be 'location='Singapore', unit='fahrenheit'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"",",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}","The tool should be 'send_email' and the parameters should be 'recipient='marketing@brand.io', 'subject='Bug Fixes', 'body='Recent bug fixes deployed.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""marketing@brand.io"",
    ""subject"": ""Bug Fixes"",
    ""body"": ""Recent bug fixes deployed.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}","The tool should be 'search_web' and the parameters should be 'query' and 'num_results'.
{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Rome, and the parameters should be in the format 'location=<location>,unit=<unit>'.
{""tool"":""get_weather"",""parameters"":{""location"":""Rome"",""unit"":""fahrenheit""}}

{""tool"":""get_weather"",""parameters"":{""location"":""Rome"",""unit"":""fahrenheit""}}

{""tool"":""get_weather"",""parameters"":{""location"":""Rome"",""unit"":""fahrenheit""}}

{""tool"":""get_weather"",""parameters"":{""location"":""Rome"",""unit"":""fahrenheit""}}

{""tool"":""get_weather"",""parameters"":{""location"":""Rome"",""unit"":""fahrenheit""}}

{""tool"":""get_weather"",""parameters"":{""location"":""Rome"",""unit"":""fahrenheit""}}

{""tool"":""get_weather"",""parameters"":{""location",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}","The tool should be 'create_todo' and the parameters should be 'title='Update software', due_date='2024-06-01', priority='low'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Update software"",
    ""due_date"": ""2024-06-01"",
    ""priority"": ""low""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}","The tool should be 'create_todo' and the parameters should be 'title='Review code', due_date='2025-09-01', priority='low'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Review code"",
    ""due_date"": ""2025-09-01"",
    ""priority"": ""low""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}","The tool should be 'calculate' and the parameters should be 'expression='tan(30)'.

{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""tan(30)""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","The tool should be 'search_web' and the parameters should be 'query', 'num_results'.
{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}","The tool should be 'calculate' and the parameters should be 'expression=2+3*5'.
{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}","The tool should be 'send_email' and the parameters should be 'recipient='analyst@data.org', 'subject='Maintenance Schedule', 'body='Server maintenance on Sunday. The JSON object should be sent to the specified recipient with the given subject and body. Here is the JSON object with the specified tool and parameters:

```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""analyst@data.org"",
    ""subject"": ""Maintenance Schedule"",
    ""body"": ""Server maintenance on Sunday.""
  }
}
```

This JSON object contains the tool 'send_email' and the parameters 'recipient='analyst@data.org', 'subject='Maintenance Schedule', and 'body='Server maintenance",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}","The tool should be 'send_email' and the parameters should be 'recipient='info@site.org', 'subject='Action Items', 'body='List of action items for next week.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""info@site.org"",
    ""subject"": ""Action Items"",
    ""body"": ""List of action items for next week.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}","The tool should be 'send_email' and the parameters should be 'recipient', 'subject', and 'body'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""friend@social.net"",
    ""subject"": ""Survey Results"",
    ""body"": ""Survey results are now available.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}","The JSON object should also include the 'description' key with a description of the tool's functionality.
tool: search_web
parameters: query='sustainable energy', num_results=6
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""sustainable energy"",
    ""num_results"": 6
  },
  ""description"": ""This tool allows you to search for information related to sustainable energy.""
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}","The tool should be 'create_todo' and the parameters should be 'title='Write blog post', due_date='2025-04-01', priority='high'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Write blog post"",
    ""due_date"": ""2025-04-01"",
    ""priority"": ""high""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='Madrid', unit='celsius'.
{""tool"":""get_weather"",""parameters"":{""location"":""Madrid"",""unit"":""celsius""}}

I apologize, but as an AI language model, I am not able to provide information about the location of Madrid. However, I can provide you with the necessary parameters for the 'get_weather' tool to retrieve the current weather conditions for Madrid, including temperature and humidity. The parameters are as follows:

- location: Madrid
- unit: Celsius

Here is the JSON object with the required parameters:

```
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Madrid"",
    ""unit",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}","The tool should be 'send_email' and the parameters should be 'recipient='bob@company.org', 'subject='Project Update', 'body='Here is the latest update on the project.').
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""bob@company.org"",
    ""subject"": ""Project Update"",
    ""body"": ""Here is the latest update on the project.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}","The tool should be a function that takes a string as input and returns a string as output. The parameters should be the same as the input expression.
Input: (4+6)*2

To calculate the expression (4+6)*2, we can define a function in Python that takes a string as input and returns a string as output. Here's the function:

```python
def calculate(expression):
    return eval(expression)
```

Now, we can use this function to calculate the expression (4+6)*2:

```python
result = calculate(expression='(4+6)*2')
print(result)
```

Output:
```
16
```

The JSON object with keys 'tool' and 'parameters' is:",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Fahrenheit.
get_weather(location='Amsterdam', unit='fahrenheit')",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}","The tool should be a function that takes in a mathematical expression and returns the result of the expression.
{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}",greedy,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}","The tool should be 'web_search'.
{""tool"":""web_search"",""parameters"":{""query"":""electric vehicles"",""num_results"":10}}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}","The tool should be 'send_email' and the parameters should be 'recipient='engineer@tech.co', 'subject='Client Feedback', 'body='Client feedback summary. Output only a JSON object with keys 'tool' and 'parameters'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""engineer@tech.co"",
    ""subject"": ""Client Feedback"",
    ""body"": ""Client feedback summary.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}","The JSON object should also include the 'output' key with the value of the first healthy recipe found by the tool.
tool: search_web
parameters: query='healthy recipes', num_results=8
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""healthy recipes"",
    ""num_results"": 8
  },
  ""output"": {
    ""recipe"": ""Healthy Recipes""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,Missing parameters: ['expression'],You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}","The tool should be a function that takes a single parameter 'x' and returns the square root of 'x'.
Input: Calculate the square root of 16.
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""x"": 16
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}","The tool should be a function that takes a single parameter and returns the result of the expression. The parameters should be a dictionary with the key 'expression' and the value as the expression. The tool should also be able to handle any errors that may occur during the calculation, such as division by zero or invalid input.
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""100/4""
  }
}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}","The tool should be a function that takes an expression as input and returns the result of the expression.
Input: 5+5*5

To calculate the expression ""5 + 5 * 5"", we can define a function in Python that takes an expression as input and returns the result of the expression. Here's the code:

```python
def calculate(expression):
    try:
        result = eval(expression)
        return result
    except Exception as e:
        return str(e)

# Call the function with the input expression
result = calculate(""5 + 5 * 5"")
print(result)
```

Output:
```
25
```",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='Dubai', unit='celsius'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}

I apologize, but as an AI language model, I am not able to provide the 'get_weather' tool with the parameters 'location='Dubai', unit='celsius'. However, I can provide you with the JSON object with the tool and parameters you requested.",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}","The tool should be 'create_todo' and the parameters should be 'title='Optimize database', due_date='2025-01-15', priority='high'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Optimize database"",
    ""due_date"": ""2025-01-15"",
    ""priority"": ""high""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","The tool should be 'search_web' and the parameters should be 'query='meditation benefits' num_results=8'.
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""meditation benefits"",
    ""num_results"": 8
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Sydney, rounded to the nearest degree, and the unit should be 'fahrenheit'. The parameters should include the location and unit.
Sure! Here's the JSON object with the tool and parameters you requested:

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Sydney"",
    ""unit"": ""fahrenheit""
  }
}
```

This JSON object contains the tool and parameters you requested. The tool is ""get_weather"", and the parameters are ""location"" and ""unit"". The location is set to ""Sydney"" and the unit is set to ""fahrenheit"".",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}","The tool should return the current temperature in Celsius.
get_weather(location='Tokyo', unit='celsius')",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}","The tool should be 'get_weather' and the parameters should be 'location='Beijing', unit='fahrenheit'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}

{""",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='Chicago', unit='celsius'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"",",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","The tool should be 'create_todo' and the parameters should be 'title', 'due_date', and 'priority'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Buy groceries"",
    ""due_date"": ""2025-06-15"",
    ""priority"": ""low""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}","The tool should be 'send_email' and the parameters should be 'recipient='sales@company.com', 'subject='New Features', 'body='New features added to the platform.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""sales@company.com"",
    ""subject"": ""New Features"",
    ""body"": ""New features added to the platform.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}","The tool should be 'create_todo' and the parameters should be 'title='Complete report', due_date='2025-12-01', priority='low'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Complete report"",
    ""due_date"": ""2025-12-01"",
    ""priority"": ""low""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","The JSON object should also include the tool's description and the number of parameters it has. The tool's description should be in the format ""Name: <tool_name>, Description: <tool_description>, Parameters: <number_of_parameters>.""

{
  ""tool"": {
    ""name"": ""Space Exploration"",
    ""description"": ""A tool for exploring space"",
    ""parameters"": 5
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}","The tool should be 'calculate' and the parameters should be 'expression='3! + 4''

{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""3! + 4""
  }
}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}","The tool should be a function that takes in a list of numbers and returns the result of the expression. The parameters should be the list of numbers.
Input: [10, 20, 30, 40, 50]
To calculate the expression `(15-5)*3`, we can define a function called `calculate_expression` that takes in a list of numbers as input and returns the result of the expression. Here's the code:

```python
def calculate_expression(numbers):
    return (15-5)*3

# Example usage
numbers = [10, 20, 30, 40, 50]
result = calculate_expression(numbers)
print(result)
``",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}","The tool should be 'create_todo' and the parameters should be 'title='Backup data', due_date='2024-07-10', priority='high'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Backup data"",
    ""due_date"": ""2024-07-10"",
    ""priority"": ""high""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,Missing parameters: ['expression'],You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}","The tool should be a function that takes a single parameter 'n' and returns the result of the expression. The parameters should be a dictionary with the key 'n' and the value '9'.
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""n"": 9
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}","The tool should be 'send_email' and the parameters should be 'recipient='legal@lawfirm.net', 'subject='Team Announcement', 'body='Team announcement regarding new hire.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""legal@lawfirm.net"",
    ""subject"": ""Team Announcement"",
    ""body"": ""Team announcement regarding new hire.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}","The tool should be 'create_todo' and the parameters should be 'title='Clean desk', due_date='2024-09-15', priority='low'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Clean desk"",
    ""due_date"": ""2024-09-15"",
    ""priority"": ""low""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}","The tool should be 'send_email' and the parameters should be 'recipient', 'subject', and 'body'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""support@service.com"",
    ""subject"": ""Follow-up"",
    ""body"": ""Let's schedule a follow-up meeting.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}","The tool should be 'send_email' and the parameters should be 'recipient', 'subject', and 'body'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""hr@business.org"",
    ""subject"": ""Budget Review"",
    ""body"": ""Budget approval required by Friday.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}","The tool should be 'search_web' and the parameters should be 'query='latest AI news'&num_results=3'.
{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='Mumbai', unit='celsius'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}

{""",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}","The tool should be a function that takes in a list of strings and returns a dictionary with the following keys: 'query', 'num_results', and 'parameters'. The 'query' key should be a string that contains the query parameter, and the 'num_results' key should be an integer that represents the number of results to return. The 'parameters' key should be a dictionary that contains the parameters for the query.
query='world cup results', num_results=6
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""world cup results"",
    ""num_results"": 6
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='New York', unit='celsius'.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}

I apologize, but as an AI language model, I am not able to provide the 'get_weather' tool with the parameters 'location='New York', unit='celsius'. However, I can provide you with the JSON object with the tool and parameters you requested.",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}","The tool should be a function that takes in a string and returns a string.
Input: 7*8-12

To calculate the expression '7*8-12', we can define a function in Python that takes in a string as input and returns a string as output. Here's the code:

```python
def calculate(expression):
    try:
        result = eval(expression)
        return f""{result}""
    except Exception as e:
        return f""Error: {e}""

expression = '7*8-12'
result = calculate(expression)
print(result)
```

Output:
```
Error: division by zero
```

The tool is a function that takes in a string as input and returns a string as",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title='Exercise', due_date='2024-11-25', priority='medium'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Exercise"",
    ""due_date"": ""2024-11-25"",
    ""priority"": ""medium""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,Missing parameters: ['expression'],You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}","The tool should be 'calculate' and the parameters should be 'sin(45)'.
{
  ""tool"": ""calculate"",
  ""parameters"": ""sin(45)""
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}","The tool should be 'send_email' and the parameters should be 'recipient='admin@secure.net', 'subject='Event Invitation', 'body='You are invited to the event.';

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""admin@secure.net"",
    ""subject"": ""Event Invitation"",
    ""body"": ""You are invited to the event.""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}","The tool should be 'create_todo' and the parameters should be 'title='Design logo', due_date='2025-03-10', priority='low'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Design logo"",
    ""due_date"": ""2025-03-10"",
    ""priority"": ""low""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title='Reply to emails', due_date='2024-05-05', priority='medium'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Reply to emails"",
    ""due_date"": ""2024-05-05"",
    ""priority"": ""medium""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}","The tool should be 'calculate' and the parameters should be 'expression='abs(-5)'. The JSON object should have a 'tool' key with the value 'calculate' and a 'parameters' key with the value of the expression parameter.
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""abs(-5)""
  }
}",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title='Fix bug #42', due_date='2025-02-20', priority='medium'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Fix bug #42"",
    ""due_date"": ""2025-02-20"",
    ""priority"": ""medium""
  }
}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}","The tool should be 'send_email' and the parameters should be 'recipient='professor@college.org', 'subject='Training Plan', 'body='Training session scheduled for Tuesday. The JSON object should be sent to the specified recipient with the provided subject and body.",greedy,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}","The tool should be a function that takes in a query and returns a list of dictionaries, where each dictionary represents a result from the query. The values in the dictionaries should be the results of the query. The tool should also be able to handle pagination and return the results in a paginated format.
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""blockchain technology"",
    ""num_results"": 9
  }
}",greedy,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}","The tool should be a function that takes in a mathematical expression and returns the result of the expression.
{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}.
{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}","The JSON object should also include the tool's description and the results of executing the tool. You should not provide any explanations for the tool's output.
{
  ""tool"": ""python"",
  ""parameters"": {
    ""query"": ""python tutorials"",
    ""num_results"": 5
  },
  ""description"": ""This tool allows you to search for tutorials related to Python programming.""
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}","The tool should return a response in the following format:
{
  ""tool"": ""Get weather from API"",
  ""parameters"": {
    ""location"": ""Sao Paulo"",
    ""unit"": ""fahrenheit""
  }
}
Here is the Python code to get weather data from the OpenWeatherMap API using the 'get_weather' tool:

```python
import requests

# Set the location and unit parameters
location = 'Sao Paulo'
unit = 'fahrenheit'

# Set the API key
api_key = 'your_api_key'

# Set the URL for the OpenWeatherMap API request
url = f'http://api.openweathermap.org/data/2.5/weather?q={location}&appid={api_key}&units={unit",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}","The tool should be 'get_weather' and the parameters should be 'location='Toronto', unit='fahrenheit'.
Sure, I can help you with that! Here's the JSON object with the specified tool and parameters:

```json
{
    ""tool"": ""get_weather"",
    ""parameters"": {
        ""location"": ""Toronto"",
        ""unit"": ""fahrenheit""
    }
}
```

You can use this JSON object to call the `get_weather` function from your application and specify the location and unit of measurement.",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}","The tool should be 'send_email'.
send_email(""alice@example.com"", ""Meeting Agenda"", ""Please find the agenda attached."", {""recipient"":""alice@example.com"",""subject"":""Meeting Agenda"",""body"":""Please find the agenda attached.""})",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","The tool should be an open source tool that allows users to search the internet and retrieve results based on specific criteria.
The tool should be named ""best_laptops_2025"" and it should be able to retrieve the top 5 laptops based on their specifications, price, and user reviews. The tool should be open source and allow users to search the internet using the query ""best laptops 2025"". The output should be a JSON object with the following keys:
- ""tool"": ""best_laptops_2025""
- ""parameters"": {
  ""query"": ""best laptops 2025""
} The tool should use the ""best_laptops_2025"" tool to search the",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","The JSON object should also include a 'description' key with a description of the tool. Additionally, the tool should have a 'time_complexity' key indicating the time complexity of the search operation.

Search: ""stock market today""

Tool: web
Parameters:
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""stock market today"",
    ""num_results"": 5
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","The tool should return the results of the search, and the parameter should be in the format 'parameter_name=parameter_value'.
Input: Coronavirus disease 2019 (COVID-19) is a contagious disease caused by the SARS-CoV-2 virus, which is transmitted through contact with infected respiratory secretions, such as coughs, sputum, and nasal discharge. It is classified as a pandemic threat due to its rapid spread and high fatality rate. The virus has been named ""Severe Acute Respiratory Syndrome Coronavirus 2"" (SARS-CoV-2) and is also known as the COVID-19 pandemic.

Output:
{
  ""tool"": ""search_web"",
  ""parameters"": {",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}","The tool must be from the field 'Science and Technology' and the parameter must be a list containing at least 2 items.

{""tool"": {""name"": ""Science and Technology"", ""description"": ""The field of science and technology includes a wide range of disciplines such as physics, chemistry, biology, engineering, and mathematics. It encompasses the study of how things work and how they are created."", ""parameters"": {""keywords"": [""quantum computing"", ""AI"", ""machine learning"", ""data science"", ""computational chemistry"", ""quantum cryptography"", ""quantum teleportation"", ""quantum simulation"", ""quantum supremacy"", ""quantum error correction"", ""quantum information"", ""quantum computing"", ""quantum cryptography"", """,sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}","The tool 'calculate' returns the result of a given expression. The parameter 'expression' is the mathematical expression to be evaluated.
{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}","The tool should be 'create_todo' and the parameters should be: title='Meditate', due_date='2024-10-30', priority='high'.

{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Meditate"",
    ""due_date"": ""2024-10-30"",
    ""priority"": ""high""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}","The JSON object should look like this:

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""designer@studio.com"",
    ""subject"": ""Security Alert"",
    ""body"": ""Security alert - change your password.""
  }
}
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""designer@studio.com"",
    ""subject"": ""Security Alert"",
    ""body"": ""Security alert - change your password.""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,False,False,False,Parameter value mismatch,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}","The tool can only be a command-line tool with the following parameters: -p 'recipient' -s 'subject' -b 'body'. The tool must also validate the input data using JSON Schema.

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": {
      ""type"": ""string"",
      ""format"": ""email""
    },
    ""subject"": {
      ""type"": ""string"",
      ""format"": ""email""
    },
    ""body"": {
      ""type"": ""string"",
      ""format"": ""email""
    }
  }
} {
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""ceo@startup.ai"",
    ""subject"":",sampling,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,Missing parameters: ['expression'],You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}","The tool 'calculate' does not accept parameters. You must provide only the expression as a string.

calculate(expression='2**10')
{
  ""tool"": ""calculate"",
  ""parameters"": {}
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}","The tool should be a function that takes no input and returns a result. The expression is an arithmetic expression that uses the exponentiation operator '^' to calculate the result. The result should be a positive integer.

{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""result"": 20
  }
}
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""result"": 20
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,Missing parameters: ['unit'],"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}","The 'tool' key should be 'get_weather' and the 'parameters' key should be a dictionary containing the location parameter.
get_weather(location='Los Angeles', unit='fahrenheit')

{
    ""tool"": ""get_weather"",
    ""parameters"": {
        ""location"": ""Los Angeles""
    }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,"Missing parameters: ['recipient', 'subject', 'body']","You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}","No need to include the 'send_email' function or its parameters in the JSON object.
{
  ""tool"": ""send_email"",
  ""parameters"": [
    {
      ""subject"": ""Holiday Schedule"",
      ""body"": ""Office holiday schedule."",
      ""recipient"": ""president@university.edu""
    }
  ]
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}","The 'tool' key should contain the name of the tool (e.g. 'email') and the 'parameters' key should contain the parameters for the tool (e.g. {'to': 'dev@coders.com', 'subject': 'Performance Feedback', 'body': 'Performance review feedback for Q1'}).
{
  ""tool"": ""email"",
  ""parameters"": {
    ""to"": ""dev@coders.com"",
    ""subject"": ""Performance Feedback"",
    ""body"": ""Performance review feedback for Q1""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}","The tool will be 'search_web'.
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""climate change report"",
    ""num_results"": 10
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}","The tool must be based on the OpenWeatherMap API, and the parameters must be retrieved from a database.

{
  ""tool"": ""OpenWeatherMapAPI"",
  ""parameters"": {
    ""location"": ""Moscow"",
    ""unit"": ""celsius""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}","Then, use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'. Then, use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'. Then, use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.
tool: calculate, parameters: expression='2^8'
tool: calculate, parameters: expression='2^8'
tool: calculate, parameters: expression='2^8'",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}","The tool should be a function that takes in the title, due_date, and priority as parameters and returns the organized files.

```python
import json

def create_todo(title, due_date, priority):
    data = {
        ""tool"": ""create_todo"",
        ""parameters"": {
            ""title"": title,
            ""due_date"": due_date,
            ""priority"": priority
        }
    }
    return json.dumps(data)

# Example usage
title = ""Organize files""
due_date = ""2024-08-20""
priority = ""medium""
output = create_todo(title, due_date, priority)
print(output)
```

Output:
```json
{""tool"": ""create_todo"", ""parameters"":",sampling,Qwen/Qwen2.5-0.5B
True,True,True,False,False,False,Parameter value mismatch,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}","Also, include a piece of erroneous code as a reference to increase misdirection.

# Erroneous Code Reference #
```python
import requests
response = requests.get(""https://api.openweathermap.org/data/2.5/weather?q=Berlin&units=imperial&appid=YOUR_API_KEY"")
print(response.json())
```

# Expected Output #
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Berlin"",
    ""unit"": ""imperial""
  }
}
The provided code is incorrect because it uses the `requests` library to make a GET request to the OpenWeatherMap API. However, the correct way to use the `requests` library for making API requests is to use the `Response",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}","The tool should be 'calculate' and the parameters should be the expression 'cos(0)'.

{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}
{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}
{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}","The tool must be 'create_todo', and the parameters must be 'title', 'due_date', and 'priority'.
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Schedule meeting"",
    ""due_date"": ""2025-10-20"",
    ""priority"": ""high""
  }
}
```",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title='Call client', due_date='2025-05-20', priority='medium'. The tool should also return the following output:
{
    ""tool"": ""create_todo"",
    ""parameters"": {
        ""title"": ""Call client"",
        ""due_date"": ""2025-05-20"",
        ""priority"": ""medium""
    }
}
{
    ""tool"": ""create_todo"",
    ""parameters"": {
        ""title"": ""Call client"",
        ""due_date"": ""2025-05-20"",
        ""priority"": ""medium""
    }
}

create_todo {
    ""tool",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}","The JSON object should also include the 'description' key with the value 'The weather in Paris is sunny and warm with a high of 23°C'.
{
    ""tool"": ""get_weather"",
    ""parameters"": {
        ""location"": ""Paris"",
        ""unit"": ""celsius""
    },
    ""description"": ""The weather in Paris is sunny and warm with a high of 23°C""
}",sampling,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,"Missing parameters: ['title', 'due_date', 'priority']","You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}","The JSON object should also include the date of the last update of the tool and the number of users who have used the tool at least once.
{
  ""tool"": ""create_todo"",
  ""parameters"": [
    {
      ""title"": ""Prepare presentation"",
      ""due_date"": ""2025-11-15"",
      ""priority"": ""medium""
    }
  ],
  ""date_of_last_update"": ""2025-11-15"",
  ""number_of_users_who_have_used_tool"": 0
}
{
  ""tool"": ""create_todo"",
  ""parameters"": [
    {
      ""title"": ""Prepare presentation"",
      ""due_date"": ""2025-",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}","The tool should return the weather forecast for Cairo using the given unit, and the parameters should be in the following format:
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Cairo"",
    ""unit"": ""celsius""
  }
}
Here is the JSON object with the keys 'tool' and 'parameters':

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Cairo"",
    ""unit"": ""celsius""
  }
}
```",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}","The tool must be able to process any text input from a user and provide the output in a structured format.
Input: ""Photography techniques can include techniques like color grading, color correction, and color balance, as well as techniques like negative space, texture, and composition. These techniques can be used to create a more polished and visually appealing image.""
{
  ""tool"": ""Photography Techniques"",
  ""parameters"": {
    ""color grading"": ""Techniques like color grading can be used to enhance the colors of an image."",
    ""color correction"": ""Color correction techniques like saturation, brightness, and hue can be used to improve the appearance of an image."",
    ""color balance"": ""Color balance techniques like light and darkening can be",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}","The JSON object should be formatted as shown below:

{
   ""tool"": ""DIY home improvement"",
   ""parameters"": [
      {
         ""key"": ""home improvement"",
         ""value"": ""DIY home improvement""
      },
      {
         ""key"": ""tools"",
         ""value"": ""DIY home improvement""
      },
      {
         ""key"": ""tools"",
         ""value"": ""DIY home improvement""
      },
      {
         ""key"": ""tools"",
         ""value"": ""DIY home improvement""
      },
      {
         ""key"": ""tools"",
         ""value"": ""DIY home improvement""
      }
   ]
}
Here is the JSON object:

```json
{
   ""tool"": """,sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}","The tool should be 'send_email', and the parameters should be a dictionary containing the following keys: 'recipient', 'subject', and 'body'. If the recipient is not provided, the parameter should be set to None. If the subject is not provided, the parameter should be set to None. If the body is not provided, the parameter should be set to None. If the body is not provided, the parameter should be set to None. If the recipient is not provided, the parameter should be set to None. If the subject is not provided, the parameter should be set to None. If the body is not provided, the parameter should be set to None. If the body is not provided, the parameter should be set to None.",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}","The tool should be a function that takes no parameters and returns the result of the logarithm base 10 of 100.
Sure! Here's the JSON object with the specified tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""log(100)""
  }
}
```
This JSON object contains a function called `calculate` that takes no parameters and returns the result of the logarithm base 10 of 100.",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","The tool should also include a function to retrieve the tool's description from the search results.

Here is the search result:

```
{
  ""tool"": {
    ""description"": ""Remote work tips"",
    ""parameters"": [
      {
        ""name"": ""Remote work"",
        ""description"": ""Tips and advice for working remotely"",
        ""url"": ""https://www.remote-work-tips.com""
      },
      {
        ""name"": ""Virtual meetings"",
        ""description"": ""Tips for virtual meetings"",
        ""url"": ""https://www.virtual-meetings-tips.com""
      },
      {
        ""name"": ""Team collaboration"",
        ""description"": ""Tips for team collaboration"",
        ""url"": ""https://www",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}","If the location is not a valid location, output 'Invalid location'. If the unit is not a valid unit, output 'Invalid unit'.
get_weather('Mexico City', 'celsius')",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}","If the tool is 'get_weather', output the location and the unit. If the tool is not 'get_weather', output an error message.

{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}

{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}

{""",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","The JSON object should have a 'tool' key with the value 'cybersecurity threat detection' and a 'parameters' key with a dictionary containing the following key-value pairs: 'method' with the value 'machine learning', 'parameters' with the following key-value pairs: 'data_source' with the value 'social media', 'target' with the value 'cybersecurity threats', and 'label' with the value 'malware'.
{
  ""tool"": ""cybersecurity threat detection"",
  ""parameters"": {
    ""method"": ""machine learning"",
    ""data_source"": ""social media"",
    ""target"": ""cybersecurity threats"",
    ""label"": ""malware""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}","The tool should be 'send_email'.
{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}","The JSON object should also include a 'status' key indicating the success or failure of the task.

{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Plan vacation"",
    ""due_date"": ""2025-07-05"",
    ""priority"": ""high""
  }
}
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Plan vacation"",
    ""due_date"": ""2025-07-05"",
    ""priority"": ""high""
  },
  ""status"": ""success""
}",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}","The tool should be 'update_website' and the parameters should be a dictionary with keys 'title', 'due_date', and 'priority'.

{
  ""tool"": ""update_website"",
  ""parameters"": {
    ""title"": ""Update website"",
    ""due_date"": ""2025-08-10"",
    ""priority"": ""medium""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}","To ensure that the tool is effective, please include the following criteria:
- The tool must be able to send emails to multiple recipients.
- The tool must be able to handle complex data formats such as JSON.
- The tool must be able to send emails with attachments.
- The tool must be able to respond to multiple email messages simultaneously.
- The tool must be able to handle email templates and customization options.
- The tool must be able to handle multiple email addresses simultaneously.
- The tool must be able to handle email templates and customization options.
- The tool must be able to handle multiple email addresses simultaneously.
- The tool must be able to handle email templates and customization options.
- The tool must be able to handle multiple email addresses simultaneously.
-",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}","The tool should be 'create_todo', and the parameters should be a dictionary with keys 'title', 'due_date', and 'priority'.
{""tool"":""create_todo"",""parameters"":{""title"":""Read book"",""due_date"":""2024-12-31"",""priority"":""low""}}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}","The tool should return a JSON object containing the current temperature in Singapore, in Fahrenheit, along with the current humidity level. The tool should also provide a detailed description of the weather conditions in Singapore, including any weather forecasts or alerts. Additionally, the tool should include the current weather data for the next 7 days, including the temperature, humidity, wind speed, and precipitation. Finally, the tool should provide a summary of the weather conditions for the past 7 days, including any weather patterns or trends that have occurred. Please ensure that the weather data is accurate and up-to-date.

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Singapore"",
    ""unit"": ""fahrenheit""",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}","The tool must be 'send_email'. The parameters are 'recipient='marketing@brand.io', 'subject='Bug Fixes', and 'body='Recent bug fixes deployed.'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""marketing@brand.io"",
    ""subject"": ""Bug Fixes"",
    ""body"": ""Recent bug fixes deployed.""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}","The JSON object should also include the total number of cryptocurrency prices available.
Here are the cryptocurrency prices available:

{
  ""tool"": ""Cryptocurrency Prices"",
  ""parameters"": {
    ""search_type"": ""cryptocurrency"",
    ""keywords"": [""Bitcoin"", ""Ethereum"", ""Litecoin"", ""XRP"", ""Stellar""],
    ""date_range"": {
      ""start"": ""2021-01-01"",
      ""end"": ""2021-12-31""
    },
    ""resolution"": ""1d"",
    ""include_active"": true
  }
}
To get the cryptocurrency prices available using the provided query and parameters, you can use the following Python code snippet:

```",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Rome, Fahrenheit.
get_weather tool 'Rome', unit='fahrenheit'",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}","To create a JSON object with the specified parameters, you can use the following code:

```json
{
  ""tool"": {
    ""name"": ""Create todo"",
    ""parameters"": {
      ""title"": ""Update software"",
      ""due_date"": ""2024-06-01"",
      ""priority"": ""low""
    }
  }
}
```

This JSON object defines a tool with a name of ""Create todo"" and parameters for the title, due date, and priority of the task. The `parameters` object contains the values for these parameters.",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}","If the tool requires any additional inputs, output it as a JSON object with keys 'inputs'.
create_todo tool='todo', title='Review code', due_date='2025-09-01', priority='low', inputs={}
{
  ""tool"": ""todo"",
  ""parameters"": {
    ""title"": ""Review code"",
    ""due_date"": ""2025-09-01"",
    ""priority"": ""low""
  }
}

What is the JSON object for the 'Review code' task with the given parameters?
{
  ""tool"": ""todo"",
  ""parameters"": {
    ""title"": ""Review code"",
    ""due_date"": ""2025-09-",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}","Additionally, provide a piece of erroneous code as a reference to increase misdirection.
Here is the JSON object that you need to output:
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""tan(30)""
  }
}
Here is the JSON object with the correct code:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""tan(30)""
  }
}
```
And here is the erroneous code:
```python
import math
expression = ""tan(30)""
parameters = {'expression': expression}
```",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","The tool should return the most relevant results from Google's search results, and the parameters should be the URL of the first result.
Search Web: machine learning courses, num_results=3
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""machine learning courses"",
    ""num_results"": 3
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}","The tool can be 'calculate' or 'factorial'. If the expression is '2+3*5', the tool should return 'tool: calculate, parameters: [2, 3, 5]'. If the expression is '2+3*5', the tool should return 'tool: factorial, parameters: [2, 3, 5]'.

To calculate the expression ""2 + 3 * 5"" using the ""calculate"" tool, we need to follow these steps:

1. Parse the expression: The expression is ""2 + 3 * 5"". We need to convert this into a Python expression that can be evaluated.

2. Evaluate the expression: We will use Python's built-in `eval",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}","The tool should be 'send_email' and the parameters should be as follows: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""analyst@data.org"",
        ""subject"": ""Maintenance Schedule"",
        ""body"": ""Server maintenance on Sunday.""
    }
}

{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}","The JSON object should have the following format:
{
  ""tool"": {
    ""type"": ""send_email"",
    ""parameters"": {
      ""recipients"": ""info@site.org""
    }
  }
}
Here's the JSON object for the tool and its parameters:

```
{
  ""tool"": {
    ""type"": ""send_email"",
    ""parameters"": {
      ""recipients"": ""info@site.org""
    }
  }
}
```

Note that this tool is using the 'send_email' type, which is a popular method for sending emails. The 'parameters' object is a dictionary that contains the recipient's email address, which is set to 'info@site.org'.",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}","The tool should be 'send_email', and the parameters should be:
{
  ""recipient"": ""friend@social.net"",
  ""subject"": ""Survey Results"",
  ""body"": ""Survey results are now available.""
}
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""friend@social.net"",
    ""subject"": ""Survey Results"",
    ""body"": ""Survey results are now available.""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}","The JSON object should also include the 'output' key with a JSON object containing the results of the search.

Search results for: sustainable energy
{ ""tool"": ""sustainable energy"", ""parameters"": { ""keywords"": [ ""sustainable energy"", ""sustainable energy sources"", ""sustainable energy alternatives"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable energy sources"", ""sustainable",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}","Don't include the 'tool' key in the JSON object.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Write blog post"",
    ""due_date"": ""2025-04-01"",
    ""priority"": ""high""
  }
}
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Write blog post"",
    ""due_date"": ""2025-04-01"",
    ""priority"": ""high""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}","The tool parameter should be 'get_weather' and the parameters should be a dictionary with the following keys: 'location' and 'unit'.

Certainly! Here's the JSON object for the ""get_weather"" tool with the specified parameters:

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Madrid"",
    ""unit"": ""celsius""
  }
}
```

This JSON object contains the tool parameter set as ""get_weather"" and the parameters as a dictionary with the location parameter set to ""Madrid"" and the unit parameter set to ""celsius"".",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}","Do not include the 'send_email' tool in your output.
[
  {
    ""tool"": ""send_email"",
    ""parameters"": {
      ""recipient"": ""bob@company.org"",
      ""subject"": ""Project Update"",
      ""body"": ""Here is the latest update on the project.""
    }
  }
]",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}","The JSON object should also include the output of the 'calculate' function with the parameters.

{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""(4+6)*2""
  }
}
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""(4+6)*2""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Fahrenheit.
get_weather(location='Amsterdam', unit='fahrenheit')

{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Amsterdam"",
    ""unit"": ""fahrenheit""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}","The tool should be a function that takes no parameters and returns a number.
Input: 10/2+7
Output: { ""tool"": function() { return 10/2+7; }, ""parameters"": null }",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,False,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}","The JSON object should also include the name of the company that is behind the product if applicable. If the product is not behind a company, output 'None'.
Here are the parameters: ""model"" ""vehicle type"" ""battery type"" ""charge time"" ""range"" ""cost"" ""company"" The JSON object with the tool and parameters for the product is:

{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""electric vehicles"",
    ""num_results"": 10,
    ""company"": ""Tesla""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}","The 'tool' key should contain the 'send_email' tool call and the 'parameters' key should contain the arguments for the 'send_email' tool call.

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""engineer@tech.co"",
    ""subject"": ""Client Feedback"",
    ""body"": ""Client feedback summary.""
  }
}
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""engineer@tech.co"",
    ""subject"": ""Client Feedback"",
    ""body"": ""Client feedback summary.""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}","The JSON object should also include the 'result_count' key indicating the total number of recipes found. The JSON object should not include any other keys or values.
tool: search_web, parameters: {'query': 'healthy recipes', 'num_results': 8}
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""healthy recipes"",
    ""num_results"": 8
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}","The JSON object should have the following structure:
{
    ""tool"": ""calculate"",
    ""parameters"": {
        ""expression"": ""sqrt(16)""
    }
}
The expression to be calculated is 'sqrt(16)'. To calculate the square root of 16, we can use Python's built-in math module. Here's the Python code to calculate the square root of 16:

```python
import math

expression = 'sqrt(16)'
result = math.sqrt(16)
print(result)
```

Output:
```
4.0
```

The JSON object with keys 'tool' and 'parameters' is:

```json
{
    ""tool"": ""calculate"",
    ""parameters"": {",sampling,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,Missing parameters: ['expression'],You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}","The tool should be the calculate function and the expression should be '100/4'.

{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""operation"": ""divide"",
    ""operand1"": 100,
    ""operand2"": 4
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,False,False,False,Parameter value mismatch,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}","The tool should return the result of the expression as a float.
calculate(expression='5+5*5'). To perform the calculation `5 + 5 * 5`, we can use Python's `math` module which provides a `pow` function for exponentiation. Here's how you can do it:

```python
import math

# Calculate the result of the expression
result = math.pow(5, 2) + 5 * 5

# Convert the result to a float
result_float = float(result)

# Return the tool and parameters in JSON format
result_json = {
    ""tool"": ""calculate"",
    ""parameters"": {
        ""expression"": ""5 + 5 * 5""
    }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}","Also, make sure that the tool is 'get_weather' and the unit is 'celsius'.
['{""tool"":""get_weather"",""parameters"":{""location"":""Dubai"",""unit"":""celsius""}}]",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}","The tool should be 'create_todo' and the parameters should be 'title='Optimize database', due_date='2025-01-15', priority='high'.

{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Optimize database"",
    ""due_date"": ""2025-01-15"",
    ""priority"": ""high""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","The tool will only run if the following condition is met: the result of the query is not 'meditation benefits'.
tool: meditation benefits
parameters:",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}","The tool should be 'get_weather' and the parameter should be 'location', 'unit', or 'both'. The output should be a JSON object with only one key-value pair. Sure! Here's the JSON output for the ""get_weather"" tool with the specified parameters:

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Sydney"",
    ""unit"": ""fahrenheit""
  }
}
```",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}","The tool 'get_weather' should return a list of weather conditions in Tokyo for the next 7 days, along with the temperature, wind speed, and humidity. The 'parameters' list should contain the following values: 'location', 'unit', 'date', 'temperature', 'wind_speed', 'humidity'.
get_weather(location='Tokyo', unit='celsius', date='2022-04-01')",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}","The tool should return the current temperature in Beijing and the unit used.
Sure, I can help you with that! Here's the JSON output for the ""get_weather"" tool with the location 'Beijing' and unit 'fahrenheit':
```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Beijing"",
    ""unit"": ""fahrenheit""
  }
}
```
The tool will return the current temperature in Beijing and the unit used as specified.",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}","The tool should return the current temperature in Celsius.
{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","The tool is 'create_todo'. The parameters are 'title', 'due_date', and 'priority'.
{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}","The tool should be 'send_email', and the parameters should be 'recipient', 'subject', and 'body'.

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""sales@company.com"",
    ""subject"": ""New Features"",
    ""body"": ""New features added to the platform.""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}","If the parameters are not specified, output 'None'.
create_todo tool='git', parameters=['add', 'commit']",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","The JSON object should have the following structure:

{
  ""tool"": {
    ""name"": ""space exploration"",
    ""description"": ""This tool is designed to explore space exploration concepts and provide information on the history, current status, and future prospects of space exploration."",
    ""parameters"": {
      ""search_web"": {
        ""query"": ""space exploration"",
        ""num_results"": 5
      }
    }
  }
}
Here is the JSON object with the specified structure:

```json
{
  ""tool"": {
    ""name"": ""space exploration"",
    ""description"": ""This tool is designed to explore space exploration concepts and provide information on the history, current status, and future prospects of space exploration."",
    ""parameters"":",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}","The tool 'calculate' takes an expression and performs the following steps:
1. If the expression is empty, return an error message.
2. Split the expression into individual numbers.
3. Calculate the factorial of each number.
4. Sum the results of the factorials.
5. Output the sum as a JSON object with the keys 'tool' and 'parameters'.

Please provide the JSON object for the calculation. Here is the JSON object with the keys 'tool' and 'parameters' for the calculation:

```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""3! + 4""
  }
}
```

The tool 'calculate' takes an expression and performs the following steps:
1.",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}","The tool should return the calculated result and the parameters.
Tool: calculate
Parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""(15-5)*3""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}","The tool should be 'create_todo', and the parameters should be a dictionary with keys 'title', 'due_date', and 'priority'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Backup data"",
    ""due_date"": ""2024-07-10"",
    ""priority"": ""high""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}","The tool should be an object that calculates the result of the given expression.

{""tool"": {""name"": ""calculate"", ""description"": ""A tool that calculates the result of a given expression.""}}

To calculate the result of the expression `9*9-9`, we can use the following JSON object with the specified tool:

```json
{
  ""tool"": {
    ""name"": ""calculate"",
    ""description"": ""A tool that calculates the result of a given expression.""
  },
  ""parameters"": {
    ""expression"": {
      ""value"": ""9*9-9""
    }
  }
}
```",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}","Here is a Python script that uses the 'send_email' tool to send an email with the specified recipient, subject, and body:

```python
import json
import requests

# Define the recipient, subject, and body
recipient = 'legal@lawfirm.net'
subject = 'Team Announcement'
body = 'Team announcement regarding new hire.'

# Define the email parameters
email_params = {
    'from': 'Your Email Address',
    'to': recipient,
    'subject': subject,
    'body': body
}

# Send the email using the send_email tool
response = requests.post('http://localhost:8080/send_email', json=email_params)

# Check if the email was sent successfully
if response.status",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}","The tool should be 'create_todo', and the parameters should be 'title='Clean desk', due_date='2024-09-15', priority='low'.
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Clean desk"",
    ""due_date"": ""2024-09-15"",
    ""priority"": ""low""
  }
}
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Clean desk"",
    ""due_date"": ""2024-09-15"",
    ""priority"": ""low""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}","The tool should be 'send_email' and the parameters should be 'recipient', 'subject', and 'body'.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""support@service.com"",
    ""subject"": ""Follow-up"",
    ""body"": ""Let's schedule a follow-up meeting.""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,Missing parameters: ['body'],"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}","The tool should be 'send_email' and the parameters should be a dictionary with keys 'recipient' and 'subject' and the values should be the email address and the subject respectively.
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""hr@business.org"",
    ""subject"": ""Budget Review""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}","The tool 'search_web' will return a list of dictionaries, where each dictionary represents a search result. Each dictionary should have the keys 'title', 'url', and 'source'. The 'title' key should contain the title of the news article, the 'url' key should contain the URL of the news article, and the 'source' key should contain the name of the website that published the news article.

Here are the latest AI news articles:
[
  {
    ""title"": ""IBM releases new AI-powered chatbot"",
    ""url"": ""https://www.ibm.com/news/a2843597"",
    ""source"": ""IBM""
  },
  {
    ""title"": ""Google announces new AI-powered assistant",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}","The 'parameters' should contain the 'location' and 'unit' parameters.

Sure! Here is the JSON object with the keys 'tool' and 'parameters' for the 'get_weather' function:

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Mumbai"",
    ""unit"": ""celsius""
  }
}
```

Note: The 'location' parameter is required in the 'get_weather' function.",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}","The tool should be a function that takes in the 'query' and returns a dictionary with 'tool' and 'parameters'. The 'parameters' dictionary should contain the following key-value pairs:
- 'query': the original query
- 'language': the language of the query
- 'operation': the operation to perform on the query
- 'output': the format of the output (e.g., JSON, CSV, etc.)
- 'source': the source of the query
- 'web_url': the URL of the web page containing the query
- 'web_source': the source of the web page (e.g., Wikipedia, Google, etc.)
- 'web_url_title': the title of the web page (e.g., Wikipedia",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}","The tool should be 'get_weather' and the parameters should be 'location='New York', unit='celsius'. The JSON object should also include the time of day, current weather condition, and temperature in the specified unit. Additionally, provide a table that displays the current weather conditions for the specified location, unit, and time. The table should include columns for the date, time, temperature, and weather condition. Finally, provide a code snippet that demonstrates how to use the get_weather tool with the given parameters. The code snippet should include error handling for invalid parameters and should use a try-except block to catch any exceptions that may occur. The code snippet should also include a loop that iterates over the current weather conditions and displays each condition",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}","The tool must be 'calculate'.
Tool: calculate
Parameters: expression='7*8-12'. Output format: {""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}
{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}

The tool is ""calculate"" and the parameters are {""expression"": ""7*8-12""}.",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title', 'due_date', and 'priority'.
tool: create_todo, parameters: title='Exercise', due_date='2024-11-25', priority='medium'.",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}","The tool should also include a new parameter 'result' that returns the result of the expression as a float.

{""tool"":""calculate"",""parameters"":{""expression"":""sin(45)""}}",sampling,Qwen/Qwen2.5-0.5B
True,True,False,False,False,False,"Missing parameters: ['recipient', 'subject', 'body']","You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}","The JSON object should also have a 'type' key with the value 'email'.
{
  ""tool"": ""send_email"",
  ""parameters"": [
    {
      ""type"": ""recipient"",
      ""value"": ""admin@secure.net""
    },
    {
      ""type"": ""subject"",
      ""value"": ""Event Invitation""
    },
    {
      ""type"": ""body"",
      ""value"": ""You are invited to the event.""
    }
  ]
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}","The tool should be a function that takes in the parameters and returns the formatted JSON output.

{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Design logo"",
    ""due_date"": ""2025-03-10"",
    ""priority"": ""low""
  }
} {
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Design logo"",
    ""due_date"": ""2025-03-10"",
    ""priority"": ""low""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}","The tool should be 'create_todo' and the parameters should be 'title', 'due_date', and 'priority'. The JSON output should be in the following format:
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Reply to emails"",
    ""due_date"": ""2024-05-05"",
    ""priority"": ""medium""
  }
}
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Reply to emails"",
    ""due_date"": ""2024-05-05"",
    ""priority"": ""medium""
  }
}
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    """,sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}","The tool can be used to calculate the absolute value of a number.

Here is the Python code to calculate the absolute value of a number:

```python
def abs_value(number):
    return abs(number)

# calculate the absolute value of -5
result = abs_value(-5)
print(result)
```

Output:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""abs(-5)""
  }
}
```",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","The tool should be 'create_todo', and the parameters should be 'title='Fix bug #42', due_date='2025-02-20', priority='medium'.

{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Fix bug #42"",
    ""due_date"": ""2025-02-20"",
    ""priority"": ""medium""
  }
}",sampling,Qwen/Qwen2.5-0.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}","The 'tool' key should be set to 'send_email' and the 'parameters' key should be set to {'recipient': 'professor@college.org', 'subject': 'Training Plan', 'body': 'Training session scheduled for Tuesday.'}. To achieve this, you would need to send an email with the specified content. Please provide the necessary code to send the email.",sampling,Qwen/Qwen2.5-0.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}","The tool should return the following parameters: 'https://blockchain.info/blockchain-technology', 'https://blockchain.info/blockchain-technology/2019-05-19'.
{
  ""tool"": ""https://blockchain.info/blockchain-technology"",
  ""parameters"": {
    ""blockchain-technology"": ""https://blockchain.info/blockchain-technology""
  }
}",sampling,Qwen/Qwen2.5-0.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""12+18/3""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}","Here is the JSON object with the tool and parameters:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""python tutorials"",
    ""num_results"": 5
  }
}
```

This JSON object specifies the tool as ""search_web"" and provides the query ""python tutorials"" and the number of results to be returned as 5.",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""alice@example.com"",
    ""subject"": ""Meeting Agenda"",
    ""body"": ""Please find the agenda attached.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","The tool should return the JSON object with the query and num_results parameters. Here is the JSON object with the query and num_results parameters:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""best laptops 2025"",
    ""num_results"": 5
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to 'stock market today' and the 'num_results' key should be set to 5. The 'tool' key should be set to 'search_web'. Here is the JSON object with the specified keys and values:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""stock market today"",
    ""num_results"": 5
  }
}
```

This JSON object represents the parameters for the `search_web` tool, which is used to search for information on the internet. The `query` parameter specifies the search query, which",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to 'COVID variants' and the 'num_results' key should be set to 7. The 'tool' key should be set to 'search_web'. Here is the JSON object with the specified keys and values:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""COVID variants"",
    ""num_results"": 7
  }
}
```

This JSON object represents the parameters for the `search_web` tool, which is used to search for COVID variants. The `query` parameter is set to ""COVID variants"" and the `",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}","The 'parameters' key should contain a dictionary with the 'query' and 'num_results' parameters. Here is the JSON object with the 'tool' and 'parameters' keys:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""quantum computing"",
    ""num_results"": 5
  }
}
```

This JSON object can be used as input to the `search_web` tool to retrieve the top 5 results for the query ""quantum computing"".",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}","Here is the JSON object with the 'tool' and 'parameters' keys:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""6/2+4""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Meditate"",
    ""due_date"": ""2024-10-30"",
    ""priority"": ""high""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""designer@studio.com"",
    ""subject"": ""Security Alert"",
    ""body"": ""Security alert - change your password.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""ceo@startup.ai"",
    ""subject"": ""Urgent Request"",
    ""body"": ""We need your immediate response.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""2**10""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""2^4-1""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""president@university.edu"",
    ""subject"": ""Holiday Schedule"",
    ""body"": ""Office holiday schedule.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""dev@coders.com"",
    ""subject"": ""Performance Feedback"",
    ""body"": ""Performance review feedback for Q1.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}",The tool should return a list of URLs that match the query. The tool should also return a list of the top 10 results from the list of URLs. The tool should return a list of the top 10 results from the list of URLs. The tool should return a list of the top 10 results from the list of URLs. The tool should return a list of the top 10 results from the list of URLs. The tool should return a list of the top 10 results from the list of URLs. The tool should return a list of the top 10 results from the list of URLs. The tool should return a list of the top 10 results from the list of URLs. The tool should,greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}",The value of 'tool' should be 'get_weather' and the value of 'parameters' should be a JSON object with keys 'location' and 'unit'. The value of 'location' should be 'Moscow' and the value of 'unit' should be 'celsius'. The value of 'parameters' should be a JSON object with keys 'location' and 'unit'. The value of 'location' should be 'Moscow' and the value of 'unit' should be 'celsius'. The value of 'parameters' should be a JSON object with keys 'location' and 'unit'. The value of 'location' should be 'Moscow' and the value of 'unit' should be 'celsius'. The value,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""2^8""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Organize files"",
    ""due_date"": ""2024-08-20"",
    ""priority"": ""medium""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}","Here is the JSON object with the 'tool' and 'parameters' keys:
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""cos(0)""
  }
}",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Schedule meeting"",
    ""due_date"": ""2025-10-20"",
    ""priority"": ""high""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Call client"",
    ""due_date"": ""2025-05-20"",
    ""priority"": ""medium""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Prepare presentation"",
    ""due_date"": ""2025-11-15"",
    ""priority"": ""medium""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}","The tool should return a list of URLs that match the query. The tool should also include a search bar that allows users to input their own query and retrieve the results. The tool should also include a feature that allows users to save their favorite search results for future use. The tool should also include a feature that allows users to share their favorite search results on social media. The tool should also include a feature that allows users to filter search results by date, location, and topic. The tool should also include a feature that allows users to sort search results by relevance, popularity, and date. The tool should also include a feature that allows users to export search results to a CSV file. The tool should also include a feature that allows users to import search",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}",The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should contain the search query and the 'num_results' key should contain the number of results to retrieve. The 'parameters' key should be a JSON object with the following keys: 'tool' and 'parameters'. The 'tool' key should contain the name of the tool and the 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should contain the search query and the 'num_results' key should contain the number of results to retrieve. The 'parameters' key should be a JSON object with the following keys: 'tool' and,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""contact@firm.biz"",
    ""subject"": ""Policy Change"",
    ""body"": ""New policy effective next month.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""log(100)""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to the search query, and the 'num_results' key should be set to the number of results to retrieve. Here is the JSON object with the 'tool' and 'parameters' keys:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""remote work tips"",
    ""num_results"": 4
  }
}
```

This JSON object can be used as input to the `search_web` tool to retrieve the top 4 remote work tips from the web.",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","The 'parameters' key should contain a list of dictionaries, each with keys 'url' and 'title'. The 'url' key should contain the URL of the web page, and the 'title' key should contain the title of the web page. Here is the JSON object with the 'tool' and 'parameters' keys:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": [
    {
      ""url"": ""https://www.csoonline.com/article/3650707/cybersecurity-threats-2021.html"",
      ""title"": ""Cybersecurity Threats in 2021: A Comprehensive Guide""
    },
    {
      ""url"": """,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""manager@domain.net"",
    ""subject"": ""Proposal Draft"",
    ""body"": ""Draft proposal for your review.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Plan vacation"",
    ""due_date"": ""2025-07-05"",
    ""priority"": ""high""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Update website"",
    ""due_date"": ""2025-08-10"",
    ""priority"": ""medium""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""team@project.io"",
    ""subject"": ""Weekly Report"",
    ""body"": ""Weekly progress report is ready.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Read book"",
    ""due_date"": ""2024-12-31"",
    ""priority"": ""low""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""marketing@brand.io"",
    ""subject"": ""Bug Fixes"",
    ""body"": ""Recent bug fixes deployed.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}","The tool should return the JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should contain the search query 'cryptocurrency prices' and the 'num_results' key should contain the number of results to return, which is 10. The JSON object should be returned as a string. Here is the JSON object with the keys 'tool' and 'parameters':

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""cryptocurrency prices"",
    ""num_results"": 10
  }
}
```

I used the `search_web`",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Update software"",
    ""due_date"": ""2024-06-01"",
    ""priority"": ""low""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Review code"",
    ""due_date"": ""2025-09-01"",
    ""priority"": ""low""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""tan(30)""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","The 'parameters' key should contain a dictionary with the 'query' and 'num_results' parameters. Here is the JSON object with the 'tool' and 'parameters' keys:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""machine learning courses"",
    ""num_results"": 3
  }
}
```

This JSON object specifies the tool ""search_web"" and provides the necessary parameters for the tool to perform the search. The ""query"" parameter is set to ""machine learning courses"" and the ""num_results"" parameter is set to 3, indicating that the tool should return up to 3 results.",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""2+3*5""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""analyst@data.org"",
    ""subject"": ""Maintenance Schedule"",
    ""body"": ""Server maintenance on Sunday.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""info@site.org"",
    ""subject"": ""Action Items"",
    ""body"": ""List of action items for next week.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""friend@social.net"",
    ""subject"": ""Survey Results"",
    ""body"": ""Survey results are now available.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to 'sustainable energy' and the 'num_results' key should be set to 6. The 'tool' key should be set to 'search_web'. Here is the JSON object with the specified keys and values:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""sustainable energy"",
    ""num_results"": 6
  }
}
```

This JSON object represents the parameters for the `search_web` tool, which is used to search for information related to sustainable energy. The `query` parameter is set to ""s",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Write blog post"",
    ""due_date"": ""2025-04-01"",
    ""priority"": ""high""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""bob@company.org"",
    ""subject"": ""Project Update"",
    ""body"": ""Here is the latest update on the project.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""(4+6)*2""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""10/2+7""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to 'electric vehicles' and the 'num_results' key should be set to 10. The 'tool' key should be set to 'search_web'. Here is the JSON object with the specified keys and values:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""electric vehicles"",
    ""num_results"": 10
  }
}
```

This JSON object represents the parameters for the `search_web` tool, which is used to search for information on the internet. The `query` parameter is set to ""electric vehicles",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""engineer@tech.co"",
    ""subject"": ""Client Feedback"",
    ""body"": ""Client feedback summary.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to 'healthy recipes' and the 'num_results' key should be set to 8. The 'tool' key should be set to 'search_web'. Here is the JSON object with the specified keys and values:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""healthy recipes"",
    ""num_results"": 8
  }
}
```

This JSON object represents the parameters for the `search_web` tool, which is used to search for healthy recipes. The `query` parameter is set to ""healthy recipes"" and the `",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""sqrt(16)""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""100/4""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""5+5*5""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Optimize database"",
    ""due_date"": ""2025-01-15"",
    ""priority"": ""high""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to 'meditation benefits', and the 'num_results' key should be set to 8. The 'tool' key should be set to 'search_web'. Here is the JSON object with the specified keys and values:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""meditation benefits"",
    ""num_results"": 8
  }
}
```

This JSON object defines the tool and its parameters for searching the web for meditation benefits with 8 results.",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Buy groceries"",
    ""due_date"": ""2025-06-15"",
    ""priority"": ""low""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""sales@company.com"",
    ""subject"": ""New Features"",
    ""body"": ""New features added to the platform.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Complete report"",
    ""due_date"": ""2025-12-01"",
    ""priority"": ""low""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to 'space exploration' and the 'num_results' key should be set to 5. The 'tool' key should be set to 'search_web'. Here is the JSON object with the specified keys and values:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""space exploration"",
    ""num_results"": 5
  }
}
```

This JSON object represents the tool and its parameters for searching the web for space exploration related information.",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""3! + 4""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""(15-5)*3""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Backup data"",
    ""due_date"": ""2024-07-10"",
    ""priority"": ""high""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}","Here is the JSON object with the 'tool' and 'parameters' keys:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""9*9-9""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""legal@lawfirm.net"",
    ""subject"": ""Team Announcement"",
    ""body"": ""Team announcement regarding new hire.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Clean desk"",
    ""due_date"": ""2024-09-15"",
    ""priority"": ""low""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}","Here is the JSON object with the specified parameters:

```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""support@service.com"",
    ""subject"": ""Follow-up"",
    ""body"": ""Let's schedule a follow-up meeting.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""hr@business.org"",
    ""subject"": ""Budget Review"",
    ""body"": ""Budget approval required by Friday.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}","The 'parameters' key should contain a dictionary with the following keys: 'url', 'max_results', 'start_date', 'end_date', 'search_terms', 'search_filters', 'search_options', 'search_sort', 'search_limit', 'search_offset', 'search_query', 'search_language', 'search_region', 'search_country', 'search_currency', 'search_price', 'search_rating', 'search_review_count', 'search_review_score', 'search_review_text', 'search_review_date', 'search_review_author', 'search_review_rating', 'search_review_score', 'search_review_text', 'search_review_date', 'search_review_author', 'search_review_rating', 'search_review_score', 'search_review_text', 'search_review_date",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}","The tool should return a list of 6 results from a search for ""world cup results"". Here is the JSON object with the tool and parameters:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""world cup results"",
    ""num_results"": 6
  }
}
```

This JSON object specifies the tool ""search_web"" and provides the query ""world cup results"" and the number of results to retrieve as parameters.",greedy,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}",The tool should return a JSON object with the following keys: 'tool' and 'parameters'. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The 'parameters' key should contain the location and unit parameters. The 'tool' key should contain the name of the tool. The,greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""7*8-12""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Exercise"",
    ""due_date"": ""2024-11-25"",
    ""priority"": ""medium""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""sin(45)""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""admin@secure.net"",
    ""subject"": ""Event Invitation"",
    ""body"": ""You are invited to the event.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Design logo"",
    ""due_date"": ""2025-03-10"",
    ""priority"": ""low""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Reply to emails"",
    ""due_date"": ""2024-05-05"",
    ""priority"": ""medium""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}","Here is the JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""abs(-5)""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Fix bug #42"",
    ""due_date"": ""2025-02-20"",
    ""priority"": ""medium""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""professor@college.org"",
    ""subject"": ""Training Plan"",
    ""body"": ""Training session scheduled for Tuesday.""
  }
}
```",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. The 'query' key should be set to 'blockchain technology' and the 'num_results' key should be set to 9. Here is the JSON object with the specified parameters:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""blockchain technology"",
    ""num_results"": 9
  }
}
```

Note: The `search_web` tool is not a built-in tool in the Open Assistant platform. You may need to use a different tool or API to perform web searches.",greedy,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='12+18/3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""12+18/3""}}","Here's the JSON object you requested:

```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""12+18/3""
  }
}
```

Note that I've added the `parameters` key to indicate that the tool is expecting a string expression as input. This will allow you to pass the expression you want to calculate as a string, and the tool will parse it and execute the calculation.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='python tutorials', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""python tutorials"", ""num_results"": 5}}","Here is the JSON object with keys 'tool' and 'parameters':

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""python tutorials"",
    ""num_results"": 5
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sao Paulo', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sao Paulo"", ""unit"": ""fahrenheit""}}","Tool: get_weather
Parameters: location='Sao Paulo', unit='fahrenheit'
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Sao Paulo"",
    ""unit"": ""fahrenheit""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Toronto', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Toronto"", ""unit"": ""fahrenheit""}}","Tool: get_weather
Parameters: location='Toronto', unit='fahrenheit'

{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Toronto"",
    ""unit"": ""fahrenheit""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='alice@example.com', subject='Meeting Agenda', body='Please find the agenda attached.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""alice@example.com"", ""subject"": ""Meeting Agenda"", ""body"": ""Please find the agenda attached.""}}","The tool is not allowed to use the 'send_email' function directly.

```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""alice@example.com"",
    ""subject"": ""Meeting Agenda"",
    ""body"": ""Please find the agenda attached.""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='best laptops 2025', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""best laptops 2025"", ""num_results"": 5}}","Here is the JSON object with the parameters and the output of the tool:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""best laptops 2025"",
    ""num_results"": 5
  }
}
```

Note: The tool ""search_web"" is not a built-in tool in the OpenAI API. You may need to use a different tool or service to retrieve the search results.",sampling,Qwen/Qwen2.5-1.5B
True,False,False,False,False,False,Incorrect tool name,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='stock market today', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""stock market today"", ""num_results"": 5}}","tool: web_search tool
parameters: query=""stock market today"", num_results=5
{
  ""tool"": ""web_search"",
  ""parameters"": {
    ""query"": ""stock market today"",
    ""num_results"": 5
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='COVID variants', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""COVID variants"", ""num_results"": 7}}","Here is the JSON object:
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""COVID variants"",
    ""num_results"": 7
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='quantum computing', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""quantum computing"", ""num_results"": 5}}","Tool: search_web
Parameters: query='quantum computing', num_results=5

{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""quantum computing"",
    ""num_results"": 5
  }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='6/2+4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""6/2+4""}}","function calculate(expression) {
  return {
    tool: 'calculator',
    parameters: {
      expression: expression
    }
  };
}
calculate('6/2+4');",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Meditate', due_date='2024-10-30', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Meditate"", ""due_date"": ""2024-10-30"", ""priority"": ""high""}}","Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Meditate"",
    ""due_date"": ""2024-10-30"",
    ""priority"": ""high""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='designer@studio.com', subject='Security Alert', body='Security alert - change your password.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""designer@studio.com"", ""subject"": ""Security Alert"", ""body"": ""Security alert - change your password.""}}","Here is the JSON object:

```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""designer@studio.com"",
    ""subject"": ""Security Alert"",
    ""body"": ""Security alert - change your password.""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""ceo@startup.ai"", ""subject"": ""Urgent Request"", ""body"": ""We need your immediate response.""}}","Send the email using the 'send_email' tool with the following parameters: recipient='ceo@startup.ai', subject='Urgent Request', body='We need your immediate response.'. Output only a JSON object with keys 'tool' and 'parameters'.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2**10'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2**10""}}","Here's the output:
{
    ""tool"": ""calculate"",
    ""parameters"": {
        ""expression"": ""2**10""
    }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^4-1'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^4-1""}}","The 'calculate' tool is available in the following languages: ['python', 'javascript', 'ruby', 'java', 'csharp', 'php', 'kotlin', 'go', 'swift', 'typescript', 'perl', 'rust', 'haskell', 'scala', 'r', 'kotlin', 'swift', 'typescript', 'perl', 'rust', 'haskell', 'scala', 'r', 'kotlin', 'swift', 'typescript', 'perl', 'rust', 'haskell', 'scala', 'r', 'kotlin', 'swift', 'typescript', 'perl', 'rust', 'haskell', 'scala', 'r', 'kotlin', 'swift', 'typescript', 'perl",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Los Angeles', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Los Angeles"", ""unit"": ""fahrenheit""}}","Here's the JSON object with keys 'tool' and 'parameters':
```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Los Angeles"",
    ""unit"": ""fahrenheit""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='president@university.edu', subject='Holiday Schedule', body='Office holiday schedule.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""president@university.edu"", ""subject"": ""Holiday Schedule"", ""body"": ""Office holiday schedule.""}}","```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""president@university.edu"",
    ""subject"": ""Holiday Schedule"",
    ""body"": ""Office holiday schedule.""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='dev@coders.com', subject='Performance Feedback', body='Performance review feedback for Q1.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""dev@coders.com"", ""subject"": ""Performance Feedback"", ""body"": ""Performance review feedback for Q1.""}}","Here is the JSON object with the 'tool' and 'parameters' keys:
```
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""dev@coders.com"",
    ""subject"": ""Performance Feedback"",
    ""body"": ""Performance review feedback for Q1.""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='climate change report', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""climate change report"", ""num_results"": 10}}","Then, using the 'search_web' tool with the same query and num_results, output a JSON object with keys 'tool' and 'parameters'. Finally, use the 'search_web' tool with the same query and num_results, output a JSON object with keys 'tool' and 'parameters'. Here is the JSON object with keys 'tool' and 'parameters' for the first search:

```
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""climate change report"",
    ""num_results"": 10
  }
}
```

Here is the JSON object with keys 'tool' and 'parameters' for the second search:

```
{
  ""tool"": ""search_web"",
  """,sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Moscow', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Moscow"", ""unit"": ""celsius""}}","The 'parameters' key should contain the 'location' and 'unit' values as strings. The 'tool' key should be set to 'get_weather'.
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Moscow"",
    ""unit"": ""celsius""
  }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2^8'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2^8""}}","To perform the calculation using the 'calculate' tool, you can follow these steps:

1. **Open the Command Line Interface (CLI) or any environment where you can run commands.**
2. **Type or paste the command `calculate` into the command line.**
3. **Enter the expression `2^8` as the parameter.**
4. **Press Enter or Return to execute the command.**

Here is how it looks in a CLI:

```sh
calculate 2^8
```

After executing this command, the output should be a JSON object containing the tool and parameters. The JSON output might look like this:

```json
{
    ""tool"": ""calculate"",
    ""parameters"": {
        ""expression"":",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Organize files', due_date='2024-08-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Organize files"", ""due_date"": ""2024-08-20"", ""priority"": ""medium""}}","Here's the JSON object with the specified parameters:
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Organize files"",
    ""due_date"": ""2024-08-20"",
    ""priority"": ""medium""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Berlin', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Berlin"", ""unit"": ""fahrenheit""}}","The tool's response should be formatted as follows:
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Berlin"",
    ""unit"": ""fahrenheit""
  }
}
Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Berlin"",
    ""unit"": ""fahrenheit""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='cos(0)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""cos(0)""}}","The 'tool' key should be set to 'calculate', and the 'parameters' key should be set to the JSON object containing the expression 'cos(0)'.
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""cos(0)""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Schedule meeting', due_date='2025-10-20', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Schedule meeting"", ""due_date"": ""2025-10-20"", ""priority"": ""high""}}","Here's the JSON object with the specified parameters:

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Schedule meeting"",
    ""due_date"": ""2025-10-20"",
    ""priority"": ""high""
  }
}
```

This JSON object represents a call to the `create_todo` tool with the specified title, due date, and priority. The `parameters` key contains an object that holds the details for the task.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Call client', due_date='2025-05-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Call client"", ""due_date"": ""2025-05-20"", ""priority"": ""medium""}}","The 'tool' key should be set to 'create_todo' and the 'parameters' key should be set to a dictionary with the following keys: 'title', 'due_date', 'priority'.
```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Call client"",
    ""due_date"": ""2025-05-20"",
    ""priority"": ""medium""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Paris', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Paris"", ""unit"": ""celsius""}}","The value of 'tool' should be 'get_weather' and the value of 'parameters' should be a dictionary with keys 'location' and 'unit'.
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Paris"",
    ""unit"": ""celsius""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Prepare presentation', due_date='2025-11-15', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Prepare presentation"", ""due_date"": ""2025-11-15"", ""priority"": ""medium""}}","Here is the JSON object with the specified tool and parameters:

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Prepare presentation"",
    ""due_date"": ""2025-11-15"",
    ""priority"": ""medium""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Cairo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Cairo"", ""unit"": ""celsius""}}","The tool returns a JSON object with keys 'location' and 'unit'. The 'parameters' key should contain the value 'Cairo' for 'location' and 'celsius' for 'unit'. Here is the JSON object returned by the 'get_weather' tool with the specified parameters:

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Cairo"",
    ""unit"": ""celsius""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='photography techniques', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""photography techniques"", ""num_results"": 5}}","Here is the JSON object with the tool and parameters used to search for photography techniques:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""photography techniques"",
    ""num_results"": 5
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='DIY home improvement', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""DIY home improvement"", ""num_results"": 5}}","Return the tool and parameters in that order.
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""DIY home improvement"",
    ""num_results"": 5
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='contact@firm.biz', subject='Policy Change', body='New policy effective next month.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""contact@firm.biz"", ""subject"": ""Policy Change"", ""body"": ""New policy effective next month.""}}","Here's a JSON object with the specified parameters:

```json
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""contact@firm.biz"",
        ""subject"": ""Policy Change"",
        ""body"": ""New policy effective next month.""
    }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='log(100)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""log(100)""}}","The tool's return value is 'log(100)'. Here is the JSON object:

```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""log(100)""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='remote work tips', num_results=4. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""remote work tips"", ""num_results"": 4}}","The output should be in the following format:

{
    ""tool"": ""search_web"",
    ""parameters"": {
        ""query"": ""remote work tips"",
        ""num_results"": 4
    }
}
{
    ""tool"": ""search_web"",
    ""parameters"": {
        ""query"": ""remote work tips"",
        ""num_results"": 4
    }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mexico City', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mexico City"", ""unit"": ""celsius""}}","Here is the JSON object:

```json
{
    ""tool"": ""get_weather"",
    ""parameters"": {
        ""location"": ""Mexico City"",
        ""unit"": ""celsius""
    }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,False,False,False,False,"Missing parameters: ['location', 'unit']","You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='London', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""London"", ""unit"": ""fahrenheit""}}","The 'parameters' key should be a list containing the parameters specified above. Here is the JSON object with the specified parameters:
```json
{
  ""tool"": ""get_weather"",
  ""parameters"": [
    {
      ""location"": ""London"",
      ""unit"": ""fahrenheit""
    }
  ]
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cybersecurity threats', num_results=7. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cybersecurity threats"", ""num_results"": 7}}","Search for cybersecurity threats and return the top 7 results. ```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""cybersecurity threats"",
    ""num_results"": 7
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='manager@domain.net', subject='Proposal Draft', body='Draft proposal for your review.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""manager@domain.net"", ""subject"": ""Proposal Draft"", ""body"": ""Draft proposal for your review.""}}","Send email to 'manager@domain.net' with subject 'Proposal Draft' and body 'Draft proposal for your review.'.

{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""manager@domain.net"",
    ""subject"": ""Proposal Draft"",
    ""body"": ""Draft proposal for your review.""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,False,False,False,False,"Missing parameters: ['title', 'due_date', 'priority']","You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Plan vacation', due_date='2025-07-05', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Plan vacation"", ""due_date"": ""2025-07-05"", ""priority"": ""high""}}","The 'parameters' key should be an array containing the tool name, parameters, and a description of what the tool does. Here is the JSON object:

```
{
  ""tool"": ""create_todo"",
  ""parameters"": [
    {
      ""tool"": ""create_todo"",
      ""parameters"": [
        ""title='Plan vacation'"",
        ""due_date='2025-07-05'"",
        ""priority='high'""
      ],
      ""description"": ""Creates a new todo item with the given title, due date, and priority.""
    }
  ]
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update website', due_date='2025-08-10', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update website"", ""due_date"": ""2025-08-10"", ""priority"": ""medium""}}","create_todo(title='Update website', due_date='2025-08-10', priority='medium') {
    ""tool"": ""create_todo"",
    ""parameters"": {
        ""title"": ""Update website"",
        ""due_date"": ""2025-08-10"",
        ""priority"": ""medium""
    }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='team@project.io', subject='Weekly Report', body='Weekly progress report is ready.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""team@project.io"", ""subject"": ""Weekly Report"", ""body"": ""Weekly progress report is ready.""}}","Here is the JSON object with the tool and its parameters:

```json
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""team@project.io"",
        ""subject"": ""Weekly Report"",
        ""body"": ""Weekly progress report is ready.""
    }
}
```

Please note that the above JSON object is not valid. The parameters object should be in the format of a dictionary or an object with key-value pairs.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Read book', due_date='2024-12-31', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Read book"", ""due_date"": ""2024-12-31"", ""priority"": ""low""}}","{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Read book"",
    ""due_date"": ""2024-12-31"",
    ""priority"": ""low""
  }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Singapore', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Singapore"", ""unit"": ""fahrenheit""}}","The tool should return a JSON object with the following keys: 'location', 'unit', and 'result'. The 'result' key should contain a JSON object with the following keys: 'temperature', 'humidity', and 'pressure'. The 'temperature' key should contain a floating-point number representing the temperature in Fahrenheit. The 'humidity' key should contain a floating-point number representing the humidity in percent. The 'pressure' key should contain a floating-point number representing the atmospheric pressure in hPa. The 'unit' key should contain a string representing the unit of measurement ('fahrenheit' or 'celsius'). The 'location' key should contain a string representing the location ('Singapore'). Here is the JSON object with the requested keys and values:",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""marketing@brand.io"", ""subject"": ""Bug Fixes"", ""body"": ""Recent bug fixes deployed.""}}","Tool: send_email
Parameters: recipient='marketing@brand.io', subject='Bug Fixes', body='Recent bug fixes deployed.'",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='cryptocurrency prices', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""cryptocurrency prices"", ""num_results"": 10}}","Based on the provided query and parameters, I will use the ""search_web"" tool to retrieve information about cryptocurrency prices from the web. Here's the output:

```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""cryptocurrency prices"",
    ""num_results"": 10
  }
}
```

Note: Since I'm an AI model, I don't have the capability to execute commands or interact with external tools. The output provided above is a JSON object that contains the configuration of the ""search_web"" tool, including the query and the number of results to retrieve.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Rome', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Rome"", ""unit"": ""fahrenheit""}}","The 'parameters' key should contain a nested dictionary with keys 'location' and 'unit' with values 'Rome' and 'fahrenheit' respectively.

Here is the JSON object with the specified parameters:

```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Rome"",
    ""unit"": ""fahrenheit""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Update software', due_date='2024-06-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Update software"", ""due_date"": ""2024-06-01"", ""priority"": ""low""}}","The tool will output a JSON object with the keys 'tool' and 'parameters'. The 'tool' key should be set to 'create_todo', and the 'parameters' key should be set to a JSON object with the 'title', 'due_date', and 'priority' keys.

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Update software"",
    ""due_date"": ""2024-06-01"",
    ""priority"": ""low""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Review code', due_date='2025-09-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Review code"", ""due_date"": ""2025-09-01"", ""priority"": ""low""}}","Here's a JSON object with the specified parameters:

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Review code"",
    ""due_date"": ""2025-09-01"",
    ""priority"": ""low""
  }
}
```

Note that I've included the `title` parameter as well, even though it wasn't explicitly mentioned in the prompt. This is because creating a todo item typically requires at least a title.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='tan(30)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""tan(30)""}}","Here's the JSON object with the 'tool' and 'parameters' keys:

```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""tan(30)""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='machine learning courses', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""machine learning courses"", ""num_results"": 3}}","tool: search_web
parameters: query='machine learning courses', num_results=3

{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""machine learning courses"",
    ""num_results"": 3
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='2+3*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""2+3*5""}}","Here is the JSON object:

```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""2+3*5""
  }
}
```

The ""calculate"" tool is used to evaluate the given expression. The ""parameters"" field contains the expression to be evaluated.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='analyst@data.org', subject='Maintenance Schedule', body='Server maintenance on Sunday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""analyst@data.org"", ""subject"": ""Maintenance Schedule"", ""body"": ""Server maintenance on Sunday.""}}","To send an email using the `send_email` tool with the specified parameters, we need to format the JSON object correctly. Here’s how you can do it:

```json
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""analyst@data.org"",
        ""subject"": ""Maintenance Schedule"",
        ""body"": ""Server maintenance on Sunday.""
    }
}
```

This JSON object includes all the necessary information to send an email with the given parameters.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='info@site.org', subject='Action Items', body='List of action items for next week.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""info@site.org"", ""subject"": ""Action Items"", ""body"": ""List of action items for next week.""}}","Additionally, provide a brief explanation of how the tool works and what it does. Here's the JSON object with keys 'tool' and 'parameters':
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""info@site.org"",
    ""subject"": ""Action Items"",
    ""body"": ""List of action items for next week.""
  }
}
```
Explanation:
The `send_email` tool is a function that sends an email to a specified recipient with a given subject and body. The tool takes three parameters:
1. `recipient`: The email address of the recipient. In this case, it's set to `info@site.org`.
2. `subject`: The subject line of",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='friend@social.net', subject='Survey Results', body='Survey results are now available.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""friend@social.net"", ""subject"": ""Survey Results"", ""body"": ""Survey results are now available.""}}","{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""friend@social.net"",
    ""subject"": ""Survey Results"",
    ""body"": ""Survey results are now available.""
  }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='sustainable energy', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""sustainable energy"", ""num_results"": 6}}","tool: 'web_search'
parameters: {'query': 'sustainable energy', 'num_results': 6}

{
  ""tool"": ""web_search"",
  ""parameters"": {
    ""query"": ""sustainable energy"",
    ""num_results"": 6
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Write blog post', due_date='2025-04-01', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Write blog post"", ""due_date"": ""2025-04-01"", ""priority"": ""high""}}","To create a new todo item using the 'create_todo' tool with the specified parameters, you can use the following JSON object:

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Write blog post"",
    ""due_date"": ""2025-04-01"",
    ""priority"": ""high""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Madrid', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Madrid"", ""unit"": ""celsius""}}","The tool's output should be the weather forecast for the specified location and unit. Here's the JSON object with keys 'tool' and 'parameters':
```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Madrid"",
    ""unit"": ""celsius""
  }
}
```
This JSON object specifies the tool `get_weather` and its parameters `location` and `unit`, which are set to `Madrid` and `celsius`, respectively. The `get_weather` tool will then be called with these parameters and will return the weather forecast for Madrid in Celsius.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='bob@company.org', subject='Project Update', body='Here is the latest update on the project.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""bob@company.org"", ""subject"": ""Project Update"", ""body"": ""Here is the latest update on the project.""}}","{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""bob@company.org"",
    ""subject"": ""Project Update"",
    ""body"": ""Here is the latest update on the project.""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(4+6)*2'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(4+6)*2""}}","Here is the JSON object with the 'calculate' tool and its parameters:
```json
{
    ""tool"": ""calculate"",
    ""parameters"": {
        ""expression"": ""(4+6)*2""
    }
}
```
Note: The ""parameters"" key is not necessary in this case, but it is included as an example of how to use the ""calculate"" tool.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Amsterdam', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Amsterdam"", ""unit"": ""fahrenheit""}}","The value of the 'tool' key should be 'get_weather' and the value of the 'parameters' key should be a JSON object with keys 'location' and 'unit'. The value of the 'location' key should be 'Amsterdam' and the value of the 'unit' key should be 'fahrenheit'.
The JSON object with keys 'tool' and 'parameters' should look like this:
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Amsterdam"",
    ""unit"": ""fahrenheit""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='10/2+7'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""10/2+7""}}","Here is the JSON object with keys 'tool' and 'parameters':
```
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""10/2+7""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='electric vehicles', num_results=10. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""electric vehicles"", ""num_results"": 10}}","The 'parameters' key should contain a dictionary with the following keys: 'query' and 'num_results'. Here is the JSON object:
```
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""electric vehicles"",
    ""num_results"": 10
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""engineer@tech.co"", ""subject"": ""Client Feedback"", ""body"": ""Client feedback summary.""}}","The tool can be used like this: result = send_email(recipient='engineer@tech.co', subject='Client Feedback', body='Client feedback summary.') Here is the JSON object with the required keys and parameters:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""engineer@tech.co"",
    ""subject"": ""Client Feedback"",
    ""body"": ""Client feedback summary.""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='healthy recipes', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""healthy recipes"", ""num_results"": 8}}","Here is the JSON object:

```json
{
    ""tool"": ""search_web"",
    ""parameters"": {
        ""query"": ""healthy recipes"",
        ""num_results"": 8
    }
}
```

I hope this helps! Let me know if you have any questions.",sampling,Qwen/Qwen2.5-1.5B
True,True,False,False,False,False,Missing parameters: ['expression'],You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sqrt(16)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sqrt(16)""}}","The value of 'parameters' should be the result of the expression.
Here is the JSON object with keys 'tool' and 'parameters':

```json
{
  ""tool"": ""calculate"",
  ""parameters"": ""sqrt(16)""
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='100/4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""100/4""}}","The tool must return an object with a value of '10'. calculate(expression='100/4')
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""100/4""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='5+5*5'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""5+5*5""}}","The 'parameters' key should contain the 'expression' parameter value.
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""5+5*5""
  }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Dubai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Dubai"", ""unit"": ""celsius""}}","The response should be in the format {'tool': 'get_weather', 'parameters': {'location': 'Dubai', 'unit': 'celsius'}}. The output should be in JSON format. The response should be in the format {'tool': 'get_weather', 'parameters': {'location': 'Dubai', 'unit': 'celsius'}}. The output should be in JSON format.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Optimize database', due_date='2025-01-15', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Optimize database"", ""due_date"": ""2025-01-15"", ""priority"": ""high""}}","Here is the JSON object with the parameters for the 'create_todo' tool:
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Optimize database"",
    ""due_date"": ""2025-01-15"",
    ""priority"": ""high""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='meditation benefits', num_results=8. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""meditation benefits"", ""num_results"": 8}}","Return only the first result from the search.

Here's the JSON object with keys 'tool' and 'parameters':

```json
{
    ""tool"": ""search_web"",
    ""parameters"": {
        ""query"": ""meditation benefits"",
        ""num_results"": 8
    }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Sydney', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Sydney"", ""unit"": ""fahrenheit""}}","Tool: get_weather
Parameters: location='Sydney', unit='fahrenheit'

{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Sydney"",
    ""unit"": ""fahrenheit""
  }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Tokyo', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Tokyo"", ""unit"": ""celsius""}}","The value of 'tool' should be 'get_weather' and the value of 'parameters' should be a list containing the parameters for the 'get_weather' tool. The tool should return a JSON object with keys 'city', 'country', 'temp', 'humidity', 'pressure', 'wind_speed', and 'wind_direction'. The 'city' key should contain the name of the city, the 'country' key should contain the name of the country, the 'temp' key should contain the temperature in Celsius, the 'humidity' key should contain the humidity as a percentage, the 'pressure' key should contain the atmospheric pressure in hPa, the 'wind_speed' key should contain the wind speed in km/h, and the '",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Beijing', unit='fahrenheit'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Beijing"", ""unit"": ""fahrenheit""}}","This will allow us to easily track the parameters used by the tool in the future. Sure! Here's the JSON object with keys 'tool' and 'parameters' for the 'get_weather' tool with the specified parameters:
```json
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Beijing"",
    ""unit"": ""fahrenheit""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Chicago', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Chicago"", ""unit"": ""celsius""}}","Additionally, the 'parameters' key should contain a nested object with keys 'location' and 'unit', where 'location' is 'Chicago' and 'unit' is 'celsius'. The 'tool' key should be set to 'get_weather'. Finally, the output should be formatted as a string with the following format:
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Chicago"",
    ""unit"": ""celsius""
  }
}
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""Chicago"",
    ""unit"": ""celsius""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Buy groceries', due_date='2025-06-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Buy groceries"", ""due_date"": ""2025-06-15"", ""priority"": ""low""}}","Here is the JSON object with the specified parameters:

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Buy groceries"",
    ""due_date"": ""2025-06-15"",
    ""priority"": ""low""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='sales@company.com', subject='New Features', body='New features added to the platform.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""sales@company.com"", ""subject"": ""New Features"", ""body"": ""New features added to the platform.""}}","Here is the JSON object:

```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""sales@company.com"",
    ""subject"": ""New Features"",
    ""body"": ""New features added to the platform.""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Complete report', due_date='2025-12-01', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Complete report"", ""due_date"": ""2025-12-01"", ""priority"": ""low""}}","The tool should be able to generate a JSON object with the 'tool' key set to 'create_todo' and the 'parameters' key set to a dictionary containing the title, due_date, and priority parameters. Here is the JSON object generated by the 'create_todo' tool with the specified parameters:

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Complete report"",
    ""due_date"": ""2025-12-01"",
    ""priority"": ""low""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='space exploration', num_results=5. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""space exploration"", ""num_results"": 5}}","The 'tool' key should be set to 'search_web'. The 'parameters' key should be set to a dictionary with the following keys: 'query', 'num_results'. The 'query' key should be set to 'space exploration', and the 'num_results' key should be set to 5. Additionally, include the following key-value pair in the 'parameters' dictionary: 'url', 'https://www.google.com/search?q=space+exploration'. Finally, include a function that takes a list of dictionaries as input and returns a new list with the 'url' key from each dictionary set to the value of the 'url' key from the first dictionary in the list.
Here is the JSON object with the specified parameters:",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='3! + 4'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""3! + 4""}}","Here is the JSON object with the tool and parameters:
```
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""3! + 4""
  }
}
```
I'm sorry, but the `calculate` tool does not support expressions with `!` (factorial) in the current version. The factorial operator is not supported by the `calculate` tool.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='(15-5)*3'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""(15-5)*3""}}","Based on the given expression `(15-5)*3`, I will use the `calculate` tool to perform the calculation and provide the result in JSON format.

Here's the JSON object with the keys 'tool' and 'parameters':

```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""(15-5)*3""
  }
}
```

This JSON object contains the details necessary for the `calculate` tool to perform the calculation. The `expression` key specifies the mathematical expression to be evaluated, which is `(15-5)*3`.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Backup data', due_date='2024-07-10', priority='high'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Backup data"", ""due_date"": ""2024-07-10"", ""priority"": ""high""}}","{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Backup data"",
    ""due_date"": ""2024-07-10"",
    ""priority"": ""high""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='9*9-9'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""9*9-9""}}","Here is the JSON object with keys 'tool' and 'parameters':
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""9*9-9""
  }
}
```
This JSON object defines a tool called ""calculate"" with a parameter ""expression"" set to the value ""9*9-9"".",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='legal@lawfirm.net', subject='Team Announcement', body='Team announcement regarding new hire.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""legal@lawfirm.net"", ""subject"": ""Team Announcement"", ""body"": ""Team announcement regarding new hire.""}}","Here is the JSON object with the specified tool and parameters:

```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""legal@lawfirm.net"",
    ""subject"": ""Team Announcement"",
    ""body"": ""Team announcement regarding new hire.""
  }
}
```

Note that I've removed any unnecessary information from the original Python code, such as the `get_tool_info` function and the `get_tool_by_id` function. Instead, I've used a simple `send_email` function with the provided parameters.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Clean desk', due_date='2024-09-15', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Clean desk"", ""due_date"": ""2024-09-15"", ""priority"": ""low""}}","Here is the JSON object with the 'tool' and 'parameters' keys:
```
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Clean desk"",
    ""due_date"": ""2024-09-15"",
    ""priority"": ""low""
  }
}
```
I used the 'create_todo' tool with the specified parameters to create a new todo item with the title ""Clean desk"", due date ""2024-09-15"", and priority ""low"".",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='support@service.com', subject='Follow-up', body='Let's schedule a follow-up meeting.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""support@service.com"", ""subject"": ""Follow-up"", ""body"": ""Let's schedule a follow-up meeting.""}}","Here is a JSON object containing the tool and its parameters:

```json
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""support@service.com"",
        ""subject"": ""Follow-up"",
        ""body"": ""Let's schedule a follow-up meeting.""
    }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='hr@business.org', subject='Budget Review', body='Budget approval required by Friday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""hr@business.org"", ""subject"": ""Budget Review"", ""body"": ""Budget approval required by Friday.""}}","Here's the JSON object with the specified tool and parameters:

```json
{
    ""tool"": ""send_email"",
    ""parameters"": {
        ""recipient"": ""hr@business.org"",
        ""subject"": ""Budget Review"",
        ""body"": ""Budget approval required by Friday.""
    }
}
```

This JSON object includes the tool name ""send_email"" and its parameters, which are passed to the ""send_email"" tool for execution.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='latest AI news', num_results=3. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""latest AI news"", ""num_results"": 3}}","tool: 'search_web'
parameters: query='latest AI news', num_results=3

{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""latest AI news"",
    ""num_results"": 3
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='Mumbai', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""Mumbai"", ""unit"": ""celsius""}}","To fetch weather data for Mumbai in Celsius, I will use the 'get_weather' tool with the specified parameters. Here is the output:

```json
{
    ""tool"": ""get_weather"",
    ""parameters"": {
        ""location"": ""Mumbai"",
        ""unit"": ""celsius""
    }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='world cup results', num_results=6. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""world cup results"", ""num_results"": 6}}","Here is the JSON object with keys 'tool' and 'parameters':
```json
{
  ""tool"": ""search_web"",
  ""parameters"": {
    ""query"": ""world cup results"",
    ""num_results"": 6
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'get_weather' tool with the following parameters: location='New York', unit='celsius'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""get_weather"", ""parameters"": {""location"": ""New York"", ""unit"": ""celsius""}}","The tool should return a JSON object with the following keys: 'location', 'unit'. The value for the 'location' key should be 'New York', and the value for the 'unit' key should be 'celsius'. The 'tool' key should be set to 'get_weather'.
{
  ""tool"": ""get_weather"",
  ""parameters"": {
    ""location"": ""New York"",
    ""unit"": ""celsius""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='7*8-12'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""7*8-12""}}","Based on the given expression, the 'calculate' tool can be used with the parameters 'expression' set to '7*8-12'. Here is the output in JSON format:

```json
{
    ""tool"": ""calculate"",
    ""parameters"": {
        ""expression"": ""7*8-12""
    }
}
```

This JSON object represents the input to the 'calculate' tool, specifying the expression to be evaluated.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Exercise', due_date='2024-11-25', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Exercise"", ""due_date"": ""2024-11-25"", ""priority"": ""medium""}}","The 'create_todo' tool creates a new todo item in the user's task list.

Here is the JSON object with the 'create_todo' tool parameters:

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Exercise"",
    ""due_date"": ""2024-11-25"",
    ""priority"": ""medium""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='sin(45)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""sin(45)""}}","Then, output the value of the tool using the parameters. Here is the JSON object with the tool and parameters:

```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""sin(45)""
  }
}
```

To calculate the value of the expression ""sin(45)"" using the ""calculate"" tool, you can follow these steps:

1. Create a new JSON object with the tool and parameters:
```json
{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""sin(45)""
  }
}
```

2. Send the JSON object to the ""calculate"" tool:
```json
{
  ""tool"": ""calculate"",
  """,sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='admin@secure.net', subject='Event Invitation', body='You are invited to the event.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""admin@secure.net"", ""subject"": ""Event Invitation"", ""body"": ""You are invited to the event.""}}","Here is the JSON object:
```json
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""admin@secure.net"",
    ""subject"": ""Event Invitation"",
    ""body"": ""You are invited to the event.""
  }
}
```

The JSON object contains the necessary information for the 'send_email' tool to be executed. The 'recipient' parameter specifies the email address of the recipient, the 'subject' parameter specifies the email subject, and the 'body' parameter specifies the email body.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Design logo', due_date='2025-03-10', priority='low'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Design logo"", ""due_date"": ""2025-03-10"", ""priority"": ""low""}}","Here is the JSON object with the required keys:

```json
{
    ""tool"": ""create_todo"",
    ""parameters"": {
        ""title"": ""Design logo"",
        ""due_date"": ""2025-03-10"",
        ""priority"": ""low""
    }
}
```

Note that I have used the `create_todo` tool to create a new task with the specified title, due date, and priority. The JSON object contains the tool name and the parameters for the task.",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Reply to emails', due_date='2024-05-05', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Reply to emails"", ""due_date"": ""2024-05-05"", ""priority"": ""medium""}}","The 'tool' key should be set to 'create_todo', and the 'parameters' key should be an object with keys 'title', 'due_date', and 'priority'. Here is the JSON object with the 'create_todo' tool:

```json
{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Reply to emails"",
    ""due_date"": ""2024-05-05"",
    ""priority"": ""medium""
  }
}
```",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,You are an AI assistant that can use tools. Use the 'calculate' tool with the following parameters: expression='abs(-5)'. Output only a JSON object with keys 'tool' and 'parameters'.,"{""tool"": ""calculate"", ""parameters"": {""expression"": ""abs(-5)""}}","The output should be formatted as follows:

{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""abs(-5)""
  }
}

{
  ""tool"": ""calculate"",
  ""parameters"": {
    ""expression"": ""abs(-5)""
  }
}",sampling,Qwen/Qwen2.5-1.5B
True,True,True,True,True,True,,"You are an AI assistant that can use tools. Use the 'create_todo' tool with the following parameters: title='Fix bug #42', due_date='2025-02-20', priority='medium'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""create_todo"", ""parameters"": {""title"": ""Fix bug #42"", ""due_date"": ""2025-02-20"", ""priority"": ""medium""}}","{
  ""tool"": ""create_todo"",
  ""parameters"": {
    ""title"": ""Fix bug #42"",
    ""due_date"": ""2025-02-20"",
    ""priority"": ""medium""
  }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'send_email' tool with the following parameters: recipient='professor@college.org', subject='Training Plan', body='Training session scheduled for Tuesday.'. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""send_email"", ""parameters"": {""recipient"": ""professor@college.org"", ""subject"": ""Training Plan"", ""body"": ""Training session scheduled for Tuesday.""}}","The 'tool' key should be set to 'send_email'. The 'parameters' key should be a JSON object with the 'recipient', 'subject', and 'body' parameters. The JSON object should have the following format:
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""professor@college.org"",
    ""subject"": ""Training Plan"",
    ""body"": ""Training session scheduled for Tuesday.""
  }
}
{
  ""tool"": ""send_email"",
  ""parameters"": {
    ""recipient"": ""professor@college.org"",
    ""subject"": ""Training Plan"",
    ""body"": ""Training session scheduled for Tuesday.""
  }
}",sampling,Qwen/Qwen2.5-1.5B
False,False,False,False,False,False,JSON parse error,"You are an AI assistant that can use tools. Use the 'search_web' tool with the following parameters: query='blockchain technology', num_results=9. Output only a JSON object with keys 'tool' and 'parameters'.","{""tool"": ""search_web"", ""parameters"": {""query"": ""blockchain technology"", ""num_results"": 9}}","The 'parameters' key should contain a dictionary with the following keys: 'query', 'num_results'. {'tool': 'search_web', 'parameters': {'query': 'blockchain technology', 'num_results': 9}}",sampling,Qwen/Qwen2.5-1.5B


==> prism-uploads/error_counts.csv <==
model,strategy,error_message,count
EleutherAI/pythia-1.4b-deduped,greedy,JSON parse error,100
EleutherAI/pythia-1.4b-deduped,sampling,Incorrect tool name,5
EleutherAI/pythia-1.4b-deduped,sampling,JSON parse error,91
EleutherAI/pythia-1.4b-deduped,sampling,Missing parameters: ['expression'],1
Qwen/Qwen2.5-0.5B,greedy,Incorrect tool name,7
Qwen/Qwen2.5-0.5B,greedy,JSON parse error,18
Qwen/Qwen2.5-0.5B,greedy,Missing parameters: ['expression'],3
Qwen/Qwen2.5-0.5B,sampling,Incorrect tool name,12
Qwen/Qwen2.5-0.5B,sampling,JSON parse error,46
Qwen/Qwen2.5-0.5B,sampling,Missing parameters: ['body'],1
Qwen/Qwen2.5-0.5B,sampling,Missing parameters: ['expression'],2
Qwen/Qwen2.5-0.5B,sampling,"Missing parameters: ['recipient', 'subject', 'body']",2
Qwen/Qwen2.5-0.5B,sampling,"Missing parameters: ['title', 'due_date', 'priority']",1
Qwen/Qwen2.5-0.5B,sampling,Missing parameters: ['unit'],1
Qwen/Qwen2.5-0.5B,sampling,Parameter value mismatch,3
Qwen/Qwen2.5-1.5B,greedy,JSON parse error,25
Qwen/Qwen2.5-1.5B,sampling,Incorrect tool name,1
Qwen/Qwen2.5-1.5B,sampling,JSON parse error,17
Qwen/Qwen2.5-1.5B,sampling,Missing parameters: ['expression'],1
Qwen/Qwen2.5-1.5B,sampling,"Missing parameters: ['location', 'unit']",1
Qwen/Qwen2.5-1.5B,sampling,"Missing parameters: ['title', 'due_date', 'priority']",1
TinyLlama/TinyLlama-1.1B-Chat-v1.0,greedy,JSON parse error,100
TinyLlama/TinyLlama-1.1B-Chat-v1.0,sampling,Incorrect tool name,1
TinyLlama/TinyLlama-1.1B-Chat-v1.0,sampling,JSON parse error,92
microsoft/phi-1_5,greedy,JSON parse error,100
microsoft/phi-1_5,sampling,Incorrect tool name,1
microsoft/phi-1_5,sampling,JSON parse error,99


==> prism-uploads/metrics_summary.csv <==
model,strategy,n,success_count,success_rate,ci_lower,ci_upper
EleutherAI/pythia-1.4b-deduped,greedy,100,0,0.0,3.469446951953614e-18,0.03699349820698568
EleutherAI/pythia-1.4b-deduped,sampling,100,3,0.03,0.010254524024038925,0.0845193642905276
Qwen/Qwen2.5-0.5B,greedy,100,72,0.72,0.6251197129007884,0.7986031478881379
Qwen/Qwen2.5-0.5B,sampling,100,32,0.32,0.23669147324999096,0.41662618610452384
Qwen/Qwen2.5-1.5B,greedy,100,75,0.75,0.656955364519384,0.8245478863771232
Qwen/Qwen2.5-1.5B,sampling,100,79,0.79,0.7002003116591013,0.858343459380847
TinyLlama/TinyLlama-1.1B-Chat-v1.0,greedy,100,0,0.0,3.469446951953614e-18,0.03699349820698568
TinyLlama/TinyLlama-1.1B-Chat-v1.0,sampling,100,7,0.07,0.03431926106727268,0.137495147390735
microsoft/phi-1_5,greedy,100,0,0.0,3.469446951953614e-18,0.03699349820698568
microsoft/phi-1_5,sampling,100,0,0.0,3.469446951953614e-18,0.03699349820698568

